Table of minimum ranks of graphs of order at most 7 and selected optimal matrices

The minimum rank of a simple graph $G$ is defined to be the smallest possible rank over all symmetric real matrices whose $ij$th entry (for $i\neq j$) is nonzero whenever $\{i,j\}$ is an edge in $G$ and is zero otherwise. Minimum rank is a difficult parameter to compute. However, there are now a number of known reduction techniques and bounds that can be programmed on a computer; we have developed a program using the open-source mathematics software Sage to implement several techniques. We have also established several additional strategies for computation of minimum rank. These techniques have been used to determine the minimum ranks of all graphs of order 7. This paper contains a list of minimum ranks for all graphs of order at most 7. We also present selected optimal matrices.

==> data/minrank-without-precomputed.csv <==
"Atlas number","Order","Size","Minimum Rank","Minimum rank by hand","Minimum rank by program","Program lower bound","Program upper bound","Connected","Zero forcing LB","Diameter LB","Clique cover UB","Not planar UB","Not outer planar UB","Not path UB","Induced subgraph (minrank 2)","Cut vertex","Tree" 
1,1,0,0,,0,0,0,TRUE,0,0,0,,,,FALSE,FALSE,TRUE 
2,2,0,0,,0,0,0,FALSE,,,,,,,,FALSE,FALSE 
3,2,1,1,,1,1,1,TRUE,1,1,1,,,,FALSE,FALSE,TRUE 
4,3,0,0,,0,0,0,FALSE,,,,,,,,FALSE,FALSE 
5,3,1,1,,1,1,1,FALSE,,,,,,,,FALSE,FALSE 
6,3,2,2,,2,2,2,TRUE,2,2,2,,,,FALSE,TRUE,TRUE 
7,3,3,1,,1,1,1,TRUE,1,1,1,,,1,FALSE,FALSE,FALSE 
8,4,0,0,,0,0,0,FALSE,,,,,,,,FALSE,FALSE 
9,4,1,1,,1,1,1,FALSE,,,,,,,,FALSE,FALSE 
10,4,2,2,,2,2,2,FALSE,,,,,,,,FALSE,FALSE 
11,4,2,2,,2,2,2,FALSE,,,,,,,,FALSE,FALSE 
12,4,3,1,,1,1,1,FALSE,,,,,,,,FALSE,FALSE 
13,4,3,2,,2,2,2,TRUE,2,2,3,,,2,FALSE,TRUE,TRUE 
14,4,3,3,,3,3,3,TRUE,3,3,3,,,,TRUE,TRUE,TRUE 
15,4,4,2,,2,2,2,TRUE,2,2,2,,,2,FALSE,TRUE,FALSE 
16,4,4,2,,2,2,2,TRUE,2,2,4,,,2,FALSE,FALSE,FALSE 
17,4,5,2,,2,2,2,TRUE,2,2,2,,,2,FALSE,FALSE,FALSE 
18,4,6,1,,1,1,1,TRUE,1,1,1,,1,2,FALSE,FALSE,FALSE 
19,5,0,0,,0,0,0,FALSE,,,,,,,,FALSE,FALSE 
20,5,1,1,,1,1,1,FALSE,,,,,,,,FALSE,FALSE 
21,5,2,2,,2,2,2,FALSE,,,,,,,,FALSE,FALSE 
22,5,2,2,,2,2,2,FALSE,,,,,,,,FALSE,FALSE 
23,5,3,1,,1,1,1,FALSE,,,,,,,,FALSE,FALSE 
24,5,3,2,,2,2,2,FALSE,,,,,,,,FALSE,FALSE 
25,5,3,3,,3,3,3,FALSE,,,,,,,,FALSE,FALSE 
26,5,3,3,,3,3,3,FALSE,,,,,,,,FALSE,FALSE 
27,5,4,2,,2,2,2,FALSE,,,,,,,,FALSE,FALSE 
28,5,4,2,,2,2,2,FALSE,,,,,,,,FALSE,FALSE 
29,5,4,2,,2,2,2,TRUE,2,2,4,,,3,FALSE,TRUE,TRUE 
30,5,4,3,,3,3,3,TRUE,3,3,4,,,3,TRUE,TRUE,TRUE 
31,5,4,4,,4,4,4,TRUE,4,4,4,,,,TRUE,TRUE,TRUE 
32,5,4,2,,2,2,2,FALSE,,,,,,,,FALSE,FALSE 
33,5,5,2,,2,2,2,FALSE,,,,,,,,FALSE,FALSE 
34,5,5,3,,3,3,3,TRUE,3,2,3,,,3,TRUE,TRUE,FALSE 
35,5,5,3,,3,3,3,TRUE,3,3,3,,,3,TRUE,TRUE,FALSE 
36,5,5,3,,3,3,3,TRUE,3,3,3,,,3,TRUE,TRUE,FALSE 
37,5,5,3,,3,3,3,TRUE,3,3,5,,,3,TRUE,TRUE,FALSE 
38,5,5,3,,3,3,3,TRUE,3,2,5,,,3,TRUE,FALSE,FALSE 
39,5,6,1,,1,1,1,FALSE,,,,,,,,FALSE,FALSE 
40,5,6,3,,3,3,3,TRUE,3,2,3,,,3,TRUE,TRUE,FALSE 
41,5,6,3,,3,3,3,TRUE,3,3,3,,,3,TRUE,TRUE,FALSE 
42,5,6,2,,2,2,2,TRUE,2,2,2,,,3,FALSE,TRUE,FALSE 
43,5,6,3,,3,3,3,TRUE,3,2,4,,,3,TRUE,FALSE,FALSE 
44,5,6,2,,2,2,2,TRUE,2,2,6,,2,3,FALSE,FALSE,FALSE 
45,5,7,2,,2,2,2,TRUE,2,2,2,,2,3,FALSE,TRUE,FALSE 
46,5,7,2,,2,2,2,TRUE,2,2,3,,2,3,FALSE,FALSE,FALSE 
47,5,7,3,,3,3,3,TRUE,3,2,3,,,3,TRUE,FALSE,FALSE 
48,5,7,2,,2,2,2,TRUE,2,2,4,,2,3,FALSE,FALSE,FALSE 
49,5,8,2,,2,2,2,TRUE,2,2,2,,2,3,FALSE,FALSE,FALSE 
50,5,8,2,,2,2,2,TRUE,2,2,4,,2,3,FALSE,FALSE,FALSE 
51,5,9,2,,2,2,2,TRUE,2,2,2,,2,3,FALSE,FALSE,FALSE 
52,5,10,1,,1,1,1,TRUE,1,1,1,1,2,3,FALSE,FALSE,FALSE 
53,6,0,0,,0,0,0,FALSE,,,,,,,,FALSE,FALSE 
54,6,1,1,,1,1,1,FALSE,,,,,,,,FALSE,FALSE 
55,6,2,2,,2,2,2,FALSE,,,,,,,,FALSE,FALSE 
56,6,2,2,,2,2,2,FALSE,,,,,,,,FALSE,FALSE 
57,6,3,1,,1,1,1,FALSE,,,,,,,,FALSE,FALSE 
58,6,3,2,,2,2,2,FALSE,,,,,,,,FALSE,FALSE 
59,6,3,3,,3,3,3,FALSE,,,,,,,,FALSE,FALSE 
60,6,3,3,,3,3,3,FALSE,,,,,,,,FALSE,FALSE 
61,6,3,3,,3,3,3,FALSE,,,,,,,,FALSE,FALSE 
62,6,4,2,,2,2,2,FALSE,,,,,,,,FALSE,FALSE 
63,6,4,2,,2,2,2,FALSE,,,,,,,,FALSE,FALSE 
64,6,4,2,,2,2,2,FALSE,,,,,,,,FALSE,FALSE 
65,6,4,3,,3,3,3,FALSE,,,,,,,,FALSE,FALSE 
66,6,4,4,,4,4,4,FALSE,,,,,,,,FALSE,FALSE 
67,6,4,2,,2,2,2,FALSE,,,,,,,,FALSE,FALSE 
68,6,4,3,,3,3,3,FALSE,,,,,,,,FALSE,FALSE 
69,6,4,4,,4,4,4,FALSE,,,,,,,,FALSE,FALSE 
70,6,4,4,,4,4,4,FALSE,,,,,,,,FALSE,FALSE 
71,6,5,2,,2,2,2,FALSE,,,,,,,,FALSE,FALSE 
72,6,5,3,,3,3,3,FALSE,,,,,,,,FALSE,FALSE 
73,6,5,3,,3,3,3,FALSE,,,,,,,,FALSE,FALSE 
74,6,5,3,,3,3,3,FALSE,,,,,,,,FALSE,FALSE 
75,6,5,3,,3,3,3,FALSE,,,,,,,,FALSE,FALSE 
76,6,5,3,,3,3,3,FALSE,,,,,,,,FALSE,FALSE 
77,6,5,2,,2,2,2,TRUE,2,2,5,,,4,FALSE,TRUE,TRUE 
78,6,5,3,,3,3,3,TRUE,3,3,5,,,4,TRUE,TRUE,TRUE 
79,6,5,4,,4,4,4,TRUE,4,3,5,,,4,TRUE,TRUE,TRUE 
80,6,5,4,,4,4,4,TRUE,4,4,5,,,4,TRUE,TRUE,TRUE 
81,6,5,4,,4,4,4,TRUE,4,4,5,,,4,TRUE,TRUE,TRUE 
82,6,5,3,,3,3,3,FALSE,,,,,,,,FALSE,FALSE 
83,6,5,5,,5,5,5,TRUE,5,5,5,,,,TRUE,TRUE,TRUE 
84,6,5,3,,3,3,3,FALSE,,,,,,,,FALSE,FALSE 
85,6,5,3,,3,3,3,FALSE,,,,,,,,FALSE,FALSE 
86,6,6,1,,1,1,1,FALSE,,,,,,,,FALSE,FALSE 
87,6,6,3,,3,3,3,FALSE,,,,,,,,FALSE,FALSE 
88,6,6,3,,3,3,3,FALSE,,,,,,,,FALSE,FALSE 
89,6,6,2,,2,2,2,FALSE,,,,,,,,FALSE,FALSE 
90,6,6,3,,3,3,3,FALSE,,,,,,,,FALSE,FALSE 
91,6,6,2,,2,2,2,FALSE,,,,,,,,FALSE,FALSE 
92,6,6,3,,3,3,3,TRUE,3,2,4,,,4,TRUE,TRUE,FALSE 
93,6,6,4,,4,4,4,TRUE,4,3,4,,,4,TRUE,TRUE,FALSE 
94,6,6,4,,4,4,4,TRUE,4,3,4,,,4,TRUE,TRUE,FALSE 
95,6,6,4,,4,4,4,TRUE,4,3,4,,,4,TRUE,TRUE,FALSE 
96,6,6,4,,4,4,4,TRUE,4,3,6,,,4,TRUE,TRUE,FALSE 
97,6,6,4,,4,4,4,TRUE,4,4,4,,,4,TRUE,TRUE,FALSE 
98,6,6,4,,4,4,4,TRUE,4,3,6,,,4,TRUE,TRUE,FALSE 
99,6,6,4,,4,4,4,TRUE,4,4,6,,,4,TRUE,TRUE,FALSE 
100,6,6,3,,3,3,3,TRUE,3,3,4,,,4,TRUE,TRUE,FALSE 
101,6,6,3,,3,3,3,FALSE,,,,,,,,FALSE,FALSE 
102,6,6,4,,4,4,4,TRUE,4,4,4,,,4,TRUE,TRUE,FALSE 
103,6,6,4,,4,4,4,TRUE,4,4,6,,,4,TRUE,TRUE,FALSE 
104,6,6,4,,4,4,4,TRUE,4,3,6,,,4,TRUE,TRUE,FALSE 
105,6,6,4,,4,4,4,TRUE,4,3,6,,,4,TRUE,FALSE,FALSE 
106,6,6,2,,2,2,2,FALSE,,,,,,,,FALSE,FALSE 
107,6,7,2,,2,2,2,FALSE,,,,,,,,FALSE,FALSE 
108,6,7,2,,2,2,2,FALSE,,,,,,,,FALSE,FALSE 
109,6,7,3,,3,3,3,FALSE,,,,,,,,FALSE,FALSE 
110,6,7,2,,2,2,2,FALSE,,,,,,,,FALSE,FALSE 
111,6,7,4,,4,4,4,TRUE,4,2,4,,,4,TRUE,TRUE,FALSE 
112,6,7,4,,4,4,4,TRUE,4,3,4,,,4,TRUE,TRUE,FALSE 
113,6,7,4,,4,4,4,TRUE,4,3,4,,,4,TRUE,TRUE,FALSE 
114,6,7,3,,3,3,3,TRUE,3,3,4,,,4,TRUE,TRUE,FALSE 
115,6,7,4,,4,4,4,TRUE,4,4,4,,,4,TRUE,TRUE,FALSE 
116,6,7,2,,2,2,2,FALSE,,,,,,,,FALSE,FALSE 
117,6,7,3,,3,3,3,TRUE,3,2,3,,,4,TRUE,TRUE,FALSE 
118,6,7,4,,4,4,4,TRUE,4,3,5,,,4,TRUE,TRUE,FALSE 
119,6,7,3,,3,3,3,TRUE,3,3,3,,,4,TRUE,TRUE,FALSE 
120,6,7,4,,4,4,4,TRUE,4,3,4,,,4,TRUE,TRUE,FALSE 
121,6,7,3,,3,3,3,TRUE,3,3,7,,3,4,TRUE,TRUE,FALSE 
122,6,7,4,,4,4,4,TRUE,4,3,5,,,4,TRUE,TRUE,FALSE 
123,6,7,4,,4,4,4,TRUE,4,4,4,,,4,TRUE,TRUE,FALSE 
124,6,7,4,,4,4,4,TRUE,4,3,5,,,4,TRUE,TRUE,FALSE 
125,6,7,3,,3,3,3,TRUE,3,3,7,,3,4,TRUE,TRUE,FALSE 
126,6,7,3,,3,3,3,TRUE,3,3,5,,,4,TRUE,TRUE,FALSE 
127,6,7,4,,4,4,4,TRUE,4,3,5,,,4,TRUE,FALSE,FALSE 
128,6,7,4,,4,4,4,TRUE,4,3,7,,,4,TRUE,FALSE,FALSE 
129,6,7,3,,3,3,3,TRUE,3,2,7,,3,4,TRUE,FALSE,FALSE 
130,6,7,3,,3,3,3,TRUE,3,3,3,,,4,TRUE,TRUE,FALSE 
131,6,8,2,,2,2,2,FALSE,,,,,,,,FALSE,FALSE 
132,6,8,2,,2,2,2,FALSE,,,,,,,,FALSE,FALSE 
133,6,8,3,,3,3,3,TRUE,3,2,3,,3,4,TRUE,TRUE,FALSE 
134,6,8,3,,3,3,3,TRUE,3,3,3,,3,4,TRUE,TRUE,FALSE 
135,6,8,3,,3,3,3,TRUE,3,2,4,,3,4,TRUE,TRUE,FALSE 
136,6,8,4,,4,4,4,TRUE,4,2,4,,,4,TRUE,TRUE,FALSE 
137,6,8,4,,4,4,4,TRUE,4,3,4,,,4,TRUE,TRUE,FALSE 
138,6,8,3,,3,3,3,TRUE,3,3,4,,3,4,TRUE,TRUE,FALSE 
139,6,8,4,,4,4,4,TRUE,4,3,4,,,4,TRUE,TRUE,FALSE 
140,6,8,3,,3,3,3,TRUE,3,3,5,,3,4,TRUE,TRUE,FALSE 
141,6,8,3,,3,3,3,TRUE,3,3,5,,3,4,TRUE,TRUE,FALSE 
142,6,8,3,,3,3,3,TRUE,3,3,3,,3,4,TRUE,TRUE,FALSE 
143,6,8,3,,3,3,3,TRUE,3,3,5,,3,4,TRUE,TRUE,FALSE 
144,6,8,3,,3,3,3,TRUE,3,2,3,,,4,TRUE,TRUE,FALSE 
145,6,8,3,,3,3,3,TRUE,3,2,5,,3,4,TRUE,FALSE,FALSE 
146,6,8,2,,2,2,2,TRUE,2,2,8,,3,4,FALSE,FALSE,FALSE 
147,6,8,4,,4,4,4,TRUE,4,3,5,,,4,TRUE,FALSE,FALSE 
148,6,8,4,,4,4,4,TRUE,4,2,4,,,4,TRUE,FALSE,FALSE 
149,6,8,3,,3,3,3,TRUE,3,2,6,,3,4,TRUE,FALSE,FALSE 
150,6,8,3,,3,3,3,TRUE,3,3,3,,,4,TRUE,TRUE,FALSE 
151,6,8,3,,3,3,3,TRUE,3,2,6,,3,4,TRUE,FALSE,FALSE 
152,6,8,4,,4,4,4,TRUE,4,3,4,,,4,TRUE,FALSE,FALSE 
153,6,8,3,,3,3,3,TRUE,3,2,5,,3,4,TRUE,FALSE,FALSE 
154,6,8,3,,3,3,3,TRUE,3,3,8,,3,4,TRUE,FALSE,FALSE 
155,6,9,2,,2,2,2,FALSE,,,,,,,,FALSE,FALSE 
156,6,9,3,,3,3,3,TRUE,3,2,3,,3,4,TRUE,TRUE,FALSE 
157,6,9,3,,3,3,3,TRUE,3,3,3,,3,4,TRUE,TRUE,FALSE 
158,6,9,3,,3,3,3,TRUE,3,2,5,,3,4,TRUE,TRUE,FALSE 
159,6,9,3,,3,3,3,TRUE,3,3,5,,3,4,TRUE,TRUE,FALSE 
160,6,9,3,,3,3,3,TRUE,3,3,3,,3,4,TRUE,TRUE,FALSE 
161,6,9,2,,2,2,2,TRUE,2,2,4,,3,4,FALSE,FALSE,FALSE 
162,6,9,3,,3,3,3,TRUE,3,2,4,,3,4,TRUE,FALSE,FALSE 
163,6,9,3,,3,3,3,TRUE,3,2,3,,,4,TRUE,FALSE,FALSE 
164,6,9,4,,4,4,4,TRUE,4,2,4,,,4,TRUE,FALSE,FALSE 
165,6,9,2,,2,2,2,TRUE,2,2,2,,3,4,FALSE,TRUE,FALSE 
166,6,9,3,,3,3,3,TRUE,3,2,5,,3,4,TRUE,FALSE,FALSE 
167,6,9,4,,4,4,4,TRUE,4,3,4,,,4,TRUE,FALSE,FALSE 
168,6,9,3,,3,3,3,TRUE,3,3,5,,3,4,TRUE,FALSE,FALSE 
169,6,9,3,,3,3,3,TRUE,3,2,4,,3,4,TRUE,FALSE,FALSE 
170,6,9,3,,3,3,3,TRUE,3,2,6,,3,4,TRUE,FALSE,FALSE 
171,6,9,3,,3,3,3,TRUE,3,2,5,,3,4,TRUE,FALSE,FALSE 
172,6,9,3,,3,3,3,TRUE,3,2,4,,3,4,TRUE,FALSE,FALSE 
173,6,9,3,,3,3,3,TRUE,3,2,6,,3,4,TRUE,FALSE,FALSE 
174,6,9,3,,3,3,3,TRUE,3,2,5,,3,4,TRUE,FALSE,FALSE 
175,6,9,2,,2,2,2,TRUE,2,2,9,2,3,4,FALSE,FALSE,FALSE 
176,6,10,1,,1,1,1,FALSE,,,,,,,,FALSE,FALSE 
177,6,10,3,,3,3,3,TRUE,3,2,3,,3,4,TRUE,TRUE,FALSE 
178,6,10,3,,3,3,3,TRUE,3,3,3,,3,4,TRUE,TRUE,FALSE 
179,6,10,3,,3,3,3,TRUE,3,2,3,,3,4,TRUE,FALSE,FALSE 
180,6,10,3,,3,3,3,TRUE,3,2,3,,3,4,TRUE,FALSE,FALSE 
181,6,10,3,,3,3,3,TRUE,3,3,3,,3,4,TRUE,FALSE,FALSE 
182,6,10,3,,3,3,3,TRUE,3,2,5,,3,4,TRUE,FALSE,FALSE 
183,6,10,3,,3,3,3,TRUE,3,2,3,,3,4,TRUE,FALSE,FALSE 
184,6,10,3,,3,3,3,TRUE,3,2,4,,3,4,TRUE,FALSE,FALSE 
185,6,10,3,,3,3,3,TRUE,3,2,4,,3,4,TRUE,FALSE,FALSE 
186,6,10,3,,3,3,3,TRUE,3,2,6,,3,4,TRUE,FALSE,FALSE 
187,6,10,3,,3,3,3,TRUE,3,2,5,,3,4,TRUE,FALSE,FALSE 
188,6,10,3,,3,3,3,TRUE,3,2,5,,3,4,TRUE,FALSE,FALSE 
189,6,10,2,,2,2,2,TRUE,2,2,6,2,3,4,FALSE,FALSE,FALSE 
190,6,10,2,,2,2,2,TRUE,2,2,4,,3,4,FALSE,FALSE,FALSE 
191,6,11,2,,2,2,2,TRUE,2,2,2,2,3,4,FALSE,TRUE,FALSE 
192,6,11,3,,3,3,3,TRUE,3,2,3,,3,4,TRUE,FALSE,FALSE 
193,6,11,3,,3,3,3,TRUE,3,2,3,,3,4,TRUE,FALSE,FALSE 
194,6,11,2,,2,2,2,TRUE,2,2,4,2,3,4,FALSE,FALSE,FALSE 
195,6,11,2,,2,2,2,TRUE,2,2,2,,3,4,FALSE,FALSE,FALSE 
196,6,11,3,,3,3,3,TRUE,3,2,4,,3,4,TRUE,FALSE,FALSE 
197,6,11,2,,2,2,2,TRUE,2,2,6,2,3,4,FALSE,FALSE,FALSE 
198,6,11,3,,3,3,3,TRUE,3,2,5,,3,4,TRUE,FALSE,FALSE 
199,6,11,2,,2,2,2,TRUE,2,2,4,2,3,4,FALSE,FALSE,FALSE 
200,6,12,2,,2,2,2,TRUE,2,2,2,2,3,4,FALSE,FALSE,FALSE 
201,6,12,2,,2,2,2,TRUE,2,2,3,2,3,4,FALSE,FALSE,FALSE 
202,6,12,3,,3,3,3,TRUE,3,2,3,,3,4,TRUE,FALSE,FALSE 
203,6,12,2,,2,2,2,TRUE,2,2,4,2,3,4,FALSE,FALSE,FALSE 
204,6,12,2,,2,2,2,TRUE,2,2,4,,3,4,FALSE,FALSE,FALSE 
205,6,13,2,,2,2,2,TRUE,2,2,2,2,3,4,FALSE,FALSE,FALSE 
206,6,13,2,,2,2,2,TRUE,2,2,4,2,3,4,FALSE,FALSE,FALSE 
207,6,14,2,,2,2,2,TRUE,2,2,2,2,3,4,FALSE,FALSE,FALSE 
208,6,15,1,,1,1,1,TRUE,1,1,1,2,3,4,FALSE,FALSE,FALSE 
209,7,0,0,,0,0,0,FALSE,,,,,,,,FALSE,FALSE 
210,7,1,1,,1,1,1,FALSE,,,,,,,,FALSE,FALSE 
211,7,2,2,,2,2,2,FALSE,,,,,,,,FALSE,FALSE 
212,7,2,2,,2,2,2,FALSE,,,,,,,,FALSE,FALSE 
213,7,3,1,,1,1,1,FALSE,,,,,,,,FALSE,FALSE 
214,7,3,2,,2,2,2,FALSE,,,,,,,,FALSE,FALSE 
215,7,3,3,,3,3,3,FALSE,,,,,,,,FALSE,FALSE 
216,7,3,3,,3,3,3,FALSE,,,,,,,,FALSE,FALSE 
217,7,3,3,,3,3,3,FALSE,,,,,,,,FALSE,FALSE 
218,7,4,2,,2,2,2,FALSE,,,,,,,,FALSE,FALSE 
219,7,4,2,,2,2,2,FALSE,,,,,,,,FALSE,FALSE 
220,7,4,2,,2,2,2,FALSE,,,,,,,,FALSE,FALSE 
221,7,4,3,,3,3,3,FALSE,,,,,,,,FALSE,FALSE 
222,7,4,4,,4,4,4,FALSE,,,,,,,,FALSE,FALSE 
223,7,4,2,,2,2,2,FALSE,,,,,,,,FALSE,FALSE 
224,7,4,3,,3,3,3,FALSE,,,,,,,,FALSE,FALSE 
225,7,4,4,,4,4,4,FALSE,,,,,,,,FALSE,FALSE 
226,7,4,4,,4,4,4,FALSE,,,,,,,,FALSE,FALSE 
227,7,4,4,,4,4,4,FALSE,,,,,,,,FALSE,FALSE 
228,7,5,2,,2,2,2,FALSE,,,,,,,,FALSE,FALSE 
229,7,5,3,,3,3,3,FALSE,,,,,,,,FALSE,FALSE 
230,7,5,3,,3,3,3,FALSE,,,,,,,,FALSE,FALSE 
231,7,5,3,,3,3,3,FALSE,,,,,,,,FALSE,FALSE 
232,7,5,3,,3,3,3,FALSE,,,,,,,,FALSE,FALSE 
233,7,5,3,,3,3,3,FALSE,,,,,,,,FALSE,FALSE 
234,7,5,2,,2,2,2,FALSE,,,,,,,,FALSE,FALSE 
235,7,5,3,,3,3,3,FALSE,,,,,,,,FALSE,FALSE 
236,7,5,4,,4,4,4,FALSE,,,,,,,,FALSE,FALSE 
237,7,5,4,,4,4,4,FALSE,,,,,,,,FALSE,FALSE 
238,7,5,4,,4,4,4,FALSE,,,,,,,,FALSE,FALSE 
239,7,5,3,,3,3,3,FALSE,,,,,,,,FALSE,FALSE 
240,7,5,5,,5,5,5,FALSE,,,,,,,,FALSE,FALSE 
241,7,5,3,,3,3,3,FALSE,,,,,,,,FALSE,FALSE 
242,7,5,3,,3,3,3,FALSE,,,,,,,,FALSE,FALSE 
243,7,5,3,,3,3,3,FALSE,,,,,,,,FALSE,FALSE 
244,7,5,4,,4,4,4,FALSE,,,,,,,,FALSE,FALSE 
245,7,5,4,,4,4,4,FALSE,,,,,,,,FALSE,FALSE 
246,7,5,5,,5,5,5,FALSE,,,,,,,,FALSE,FALSE 
247,7,5,5,,5,5,5,FALSE,,,,,,,,FALSE,FALSE 
248,7,5,3,,3,3,3,FALSE,,,,,,,,FALSE,FALSE 
249,7,6,1,,1,1,1,FALSE,,,,,,,,FALSE,FALSE 
250,7,6,3,,3,3,3,FALSE,,,,,,,,FALSE,FALSE 
251,7,6,3,,3,3,3,FALSE,,,,,,,,FALSE,FALSE 
252,7,6,2,,2,2,2,FALSE,,,,,,,,FALSE,FALSE 
253,7,6,3,,3,3,3,FALSE,,,,,,,,FALSE,FALSE 
254,7,6,2,,2,2,2,FALSE,,,,,,,,FALSE,FALSE 
255,7,6,3,,3,3,3,FALSE,,,,,,,,FALSE,FALSE 
256,7,6,4,,4,4,4,FALSE,,,,,,,,FALSE,FALSE 
257,7,6,4,,4,4,4,FALSE,,,,,,,,FALSE,FALSE 
258,7,6,4,,4,4,4,FALSE,,,,,,,,FALSE,FALSE 
259,7,6,4,,4,4,4,FALSE,,,,,,,,FALSE,FALSE 
260,7,6,4,,4,4,4,FALSE,,,,,,,,FALSE,FALSE 
261,7,6,4,,4,4,4,FALSE,,,,,,,,FALSE,FALSE 
262,7,6,3,,3,3,3,FALSE,,,,,,,,FALSE,FALSE 
263,7,6,4,,4,4,4,FALSE,,,,,,,,FALSE,FALSE 
264,7,6,3,,3,3,3,FALSE,,,,,,,,FALSE,FALSE 
265,7,6,4,,4,4,4,FALSE,,,,,,,,FALSE,FALSE 
266,7,6,4,,4,4,4,FALSE,,,,,,,,FALSE,FALSE 
267,7,6,4,,4,4,4,FALSE,,,,,,,,FALSE,FALSE 
268,7,6,4,,4,4,4,FALSE,,,,,,,,FALSE,FALSE 
269,7,6,2,,2,2,2,FALSE,,,,,,,,FALSE,FALSE 
270,7,6,2,,2,2,2,TRUE,2,2,6,,,5,FALSE,TRUE,TRUE 
271,7,6,3,,3,3,3,TRUE,3,3,6,,,5,TRUE,TRUE,TRUE 
272,7,6,4,,4,4,4,TRUE,4,3,6,,,5,TRUE,TRUE,TRUE 
273,7,6,4,,4,4,4,TRUE,4,4,6,,,5,TRUE,TRUE,TRUE 
274,7,6,4,,4,4,4,TRUE,4,4,6,,,5,TRUE,TRUE,TRUE 
275,7,6,4,,4,4,4,FALSE,,,,,,,,FALSE,FALSE 
276,7,6,5,,5,5,5,TRUE,5,4,6,,,5,TRUE,TRUE,TRUE 
277,7,6,4,,4,4,4,FALSE,,,,,,,,FALSE,FALSE 
278,7,6,4,,4,4,4,TRUE,4,4,6,,,5,TRUE,TRUE,TRUE 
279,7,6,5,,5,5,5,TRUE,5,5,6,,,5,TRUE,TRUE,TRUE 
280,7,6,5,,5,5,5,TRUE,5,5,6,,,5,TRUE,TRUE,TRUE 
281,7,6,4,,4,4,4,FALSE,,,,,,,,FALSE,FALSE 
282,7,6,4,,4,4,4,FALSE,,,,,,,,FALSE,FALSE 
283,7,6,4,,4,4,4,FALSE,,,,,,,,FALSE,FALSE 
284,7,6,5,,5,5,5,TRUE,5,4,6,,,5,TRUE,TRUE,TRUE 
285,7,6,3,,3,3,3,FALSE,,,,,,,,FALSE,FALSE 
286,7,6,6,,6,6,6,TRUE,6,6,6,,,,TRUE,TRUE,TRUE 
287,7,6,4,,4,4,4,FALSE,,,,,,,,FALSE,FALSE 
288,7,6,4,,4,4,4,FALSE,,,,,,,,FALSE,FALSE 
289,7,6,4,,4,4,4,FALSE,,,,,,,,FALSE,FALSE 
290,7,7,2,,2,2,2,FALSE,,,,,,,,FALSE,FALSE 
291,7,7,2,,2,2,2,FALSE,,,,,,,,FALSE,FALSE 
292,7,7,3,,3,3,3,FALSE,,,,,,,,FALSE,FALSE 
293,7,7,2,,2,2,2,FALSE,,,,,,,,FALSE,FALSE 
294,7,7,4,,4,4,4,FALSE,,,,,,,,FALSE,FALSE 
295,7,7,4,,4,4,4,FALSE,,,,,,,,FALSE,FALSE 
296,7,7,4,,4,4,4,FALSE,,,,,,,,FALSE,FALSE 
297,7,7,3,,3,3,3,FALSE,,,,,,,,FALSE,FALSE 
298,7,7,4,,4,4,4,FALSE,,,,,,,,FALSE,FALSE 
299,7,7,2,,2,2,2,FALSE,,,,,,,,FALSE,FALSE 
300,7,7,3,,3,3,3,FALSE,,,,,,,,FALSE,FALSE 
301,7,7,4,,4,4,4,FALSE,,,,,,,,FALSE,FALSE 
302,7,7,3,,3,3,3,FALSE,,,,,,,,FALSE,FALSE 
303,7,7,4,,4,4,4,FALSE,,,,,,,,FALSE,FALSE 
304,7,7,3,,3,3,3,FALSE,,,,,,,,FALSE,FALSE 
305,7,7,4,,4,4,4,FALSE,,,,,,,,FALSE,FALSE 
306,7,7,4,,4,4,4,FALSE,,,,,,,,FALSE,FALSE 
307,7,7,4,,4,4,4,FALSE,,,,,,,,FALSE,FALSE 
308,7,7,3,,3,3,3,FALSE,,,,,,,,FALSE,FALSE 
309,7,7,3,,3,3,3,FALSE,,,,,,,,FALSE,FALSE 
310,7,7,4,,4,4,4,FALSE,,,,,,,,FALSE,FALSE 
311,7,7,3,,3,3,3,FALSE,,,,,,,,FALSE,FALSE 
312,7,7,4,,4,4,4,FALSE,,,,,,,,FALSE,FALSE 
313,7,7,3,,3,3,3,FALSE,,,,,,,,FALSE,FALSE 
314,7,7,3,,3,3,3,TRUE,3,2,5,,,5,TRUE,TRUE,FALSE 
315,7,7,4,,4,4,4,TRUE,4,3,5,,,5,TRUE,TRUE,FALSE 
316,7,7,4,,4,4,4,TRUE,4,3,5,,,5,TRUE,TRUE,FALSE 
317,7,7,5,,5,5,5,TRUE,5,3,5,,,5,TRUE,TRUE,FALSE 
318,7,7,4,,4,4,4,TRUE,4,3,5,,,5,TRUE,TRUE,FALSE 
319,7,7,4,,4,4,4,TRUE,4,3,7,,,5,TRUE,TRUE,FALSE 
320,7,7,5,,5,5,5,TRUE,5,4,5,,,5,TRUE,TRUE,FALSE 
321,7,7,5,,5,5,5,TRUE,5,4,5,,,5,TRUE,TRUE,FALSE 
322,7,7,5,,5,5,5,TRUE,5,3,7,,,5,TRUE,TRUE,FALSE 
323,7,7,4,,4,4,4,FALSE,,,,,,,,FALSE,FALSE 
324,7,7,4,,4,4,4,TRUE,4,3,5,,,5,TRUE,TRUE,FALSE 
325,7,7,4,,4,4,4,TRUE,4,4,7,,,5,TRUE,TRUE,FALSE 
326,7,7,3,,3,3,3,TRUE,3,3,5,,,5,TRUE,TRUE,FALSE 
327,7,7,5,,5,5,5,TRUE,5,4,7,,,5,TRUE,TRUE,FALSE 
328,7,7,5,,5,5,5,TRUE,5,4,5,,,5,TRUE,TRUE,FALSE 
329,7,7,4,,4,4,4,TRUE,4,4,5,,,5,TRUE,TRUE,FALSE 
330,7,7,4,,4,4,4,FALSE,,,,,,,,FALSE,FALSE 
331,7,7,5,,5,5,5,TRUE,5,4,5,,,5,TRUE,TRUE,FALSE 
332,7,7,5,,5,5,5,TRUE,5,4,7,,,5,TRUE,TRUE,FALSE 
333,7,7,5,,5,5,5,TRUE,5,4,5,,,5,TRUE,TRUE,FALSE 
334,7,7,5,,5,5,5,TRUE,5,3,7,,,5,TRUE,TRUE,FALSE 
335,7,7,3,,3,3,3,FALSE,,,,,,,,FALSE,FALSE 
336,7,7,5,,5,5,5,TRUE,5,5,5,,,5,TRUE,TRUE,FALSE 
337,7,7,5,,5,5,5,TRUE,5,4,7,,,5,TRUE,TRUE,FALSE 
338,7,7,5,,5,5,5,TRUE,5,5,5,,,5,TRUE,TRUE,FALSE 
339,7,7,4,,4,4,4,TRUE,4,4,5,,,5,TRUE,TRUE,FALSE 
340,7,7,5,,5,5,5,TRUE,5,3,7,,,5,TRUE,TRUE,FALSE 
341,7,7,5,,5,5,5,TRUE,5,5,7,,,5,TRUE,TRUE,FALSE 
342,7,7,5,,5,5,5,TRUE,5,4,7,,,5,TRUE,TRUE,FALSE 
343,7,7,4,,4,4,4,TRUE,4,4,5,,,5,TRUE,TRUE,FALSE 
344,7,7,4,,4,4,4,TRUE,4,4,7,,,5,TRUE,TRUE,FALSE 
345,7,7,4,,4,4,4,FALSE,,,,,,,,FALSE,FALSE 
346,7,7,4,,4,4,4,FALSE,,,,,,,,FALSE,FALSE 
347,7,7,3,,3,3,3,FALSE,,,,,,,,FALSE,FALSE 
348,7,7,5,,5,5,5,TRUE,5,4,7,,,5,TRUE,TRUE,FALSE 
349,7,7,5,,5,5,5,TRUE,5,5,5,,,5,TRUE,TRUE,FALSE 
350,7,7,5,,5,5,5,TRUE,5,5,7,,,5,TRUE,TRUE,FALSE 
351,7,7,5,,5,5,5,TRUE,5,4,7,,,5,TRUE,TRUE,FALSE 
352,7,7,3,,3,3,3,FALSE,,,,,,,,FALSE,FALSE 
353,7,7,5,,5,5,5,TRUE,5,3,7,,,5,TRUE,FALSE,FALSE 
354,7,7,3,,3,3,3,FALSE,,,,,,,,FALSE,FALSE 
355,7,8,2,,2,2,2,FALSE,,,,,,,,FALSE,FALSE 
356,7,8,2,,2,2,2,FALSE,,,,,,,,FALSE,FALSE 
357,7,8,3,,3,3,3,FALSE,,,,,,,,FALSE,FALSE 
358,7,8,3,,3,3,3,FALSE,,,,,,,,FALSE,FALSE 
359,7,8,3,,3,3,3,FALSE,,,,,,,,FALSE,FALSE 
360,7,8,4,,4,4,4,FALSE,,,,,,,,FALSE,FALSE 
361,7,8,4,,4,4,4,FALSE,,,,,,,,FALSE,FALSE 
362,7,8,3,,3,3,3,FALSE,,,,,,,,FALSE,FALSE 
363,7,8,4,,4,4,4,FALSE,,,,,,,,FALSE,FALSE 
364,7,8,3,,3,3,3,FALSE,,,,,,,,FALSE,FALSE 
365,7,8,3,,3,3,3,FALSE,,,,,,,,FALSE,FALSE 
366,7,8,3,,3,3,3,FALSE,,,,,,,,FALSE,FALSE 
367,7,8,3,,3,3,3,FALSE,,,,,,,,FALSE,FALSE 
368,7,8,3,,3,3,3,FALSE,,,,,,,,FALSE,FALSE 
369,7,8,3,,3,3,3,FALSE,,,,,,,,FALSE,FALSE 
370,7,8,2,,2,2,2,FALSE,,,,,,,,FALSE,FALSE 
371,7,8,4,,4,4,4,FALSE,,,,,,,,FALSE,FALSE 
372,7,8,4,,4,4,4,FALSE,,,,,,,,FALSE,FALSE 
373,7,8,3,,3,3,3,FALSE,,,,,,,,FALSE,FALSE 
374,7,8,3,,3,3,3,FALSE,,,,,,,,FALSE,FALSE 
375,7,8,3,,3,3,3,FALSE,,,,,,,,FALSE,FALSE 
376,7,8,3,,3,3,3,FALSE,,,,,,,,FALSE,FALSE 
377,7,8,4,,4,4,4,FALSE,,,,,,,,FALSE,FALSE 
378,7,8,3,,3,3,3,FALSE,,,,,,,,FALSE,FALSE 
379,7,8,4,,4,4,4,TRUE,4,2,5,,,5,TRUE,TRUE,FALSE 
380,7,8,4,,4,4,4,TRUE,4,3,5,,,5,TRUE,TRUE,FALSE 
381,7,8,5,,5,5,5,TRUE,5,3,5,,,5,TRUE,TRUE,FALSE 
382,7,8,3,,3,3,3,TRUE,3,3,5,,,5,TRUE,TRUE,FALSE 
383,7,8,5,,5,5,5,TRUE,5,3,5,,,5,TRUE,TRUE,FALSE 
384,7,8,4,,4,4,4,TRUE,4,3,5,,,5,TRUE,TRUE,FALSE 
385,7,8,5,,5,5,5,TRUE,5,4,5,,,5,TRUE,TRUE,FALSE 
386,7,8,4,,4,4,4,TRUE,4,4,5,,,5,TRUE,TRUE,FALSE 
387,7,8,3,,3,3,3,FALSE,,,,,,,,FALSE,FALSE 
388,7,8,4,,4,4,4,TRUE,4,2,4,,,5,TRUE,TRUE,FALSE 
389,7,8,4,,4,4,4,TRUE,4,3,4,,,5,TRUE,TRUE,FALSE 
390,7,8,5,,5,5,5,TRUE,5,3,6,,,5,TRUE,TRUE,FALSE 
391,7,8,5,,5,5,5,TRUE,5,3,5,,,5,TRUE,TRUE,FALSE 
392,7,8,4,,4,4,4,TRUE,4,3,8,,4,5,TRUE,TRUE,FALSE 
393,7,8,5,,5,5,5,TRUE,5,3,6,,,5,TRUE,TRUE,FALSE 
394,7,8,5,,5,5,5,TRUE,5,4,5,,,5,TRUE,TRUE,FALSE 
395,7,8,4,,4,4,4,TRUE,4,3,4,,,5,TRUE,TRUE,FALSE 
396,7,8,4,,4,4,4,TRUE,4,4,8,,4,5,TRUE,TRUE,FALSE 
397,7,8,3,,3,3,3,FALSE,,,,,,,,FALSE,FALSE 
398,7,8,5,,5,5,5,TRUE,5,3,6,,,5,TRUE,TRUE,FALSE 
399,7,8,5,,5,5,5,TRUE,5,4,5,,,5,TRUE,TRUE,FALSE 
400,7,8,5,,5,5,5,TRUE,5,4,5,,,5,TRUE,TRUE,FALSE 
401,7,8,5,,5,5,5,TRUE,5,3,6,,,5,TRUE,TRUE,FALSE 
402,7,8,5,,5,5,5,TRUE,5,4,6,,,5,TRUE,TRUE,FALSE 
403,7,8,4,,4,4,4,TRUE,4,4,5,,,5,TRUE,TRUE,FALSE 
404,7,8,4,,4,4,4,TRUE,4,4,4,,,5,TRUE,TRUE,FALSE 
405,7,8,4,,4,4,4,TRUE,4,3,8,,4,5,TRUE,TRUE,FALSE 
406,7,8,4,,4,4,4,TRUE,4,3,6,,,5,TRUE,TRUE,FALSE 
407,7,8,4,,4,4,4,FALSE,,,,,,,,FALSE,FALSE 
408,7,8,4,,4,4,4,TRUE,4,3,5,,,5,TRUE,TRUE,FALSE 
409,7,8,4,,4,4,4,TRUE,4,3,4,,,5,TRUE,TRUE,FALSE 
410,7,8,4,,4,4,4,TRUE,4,3,6,,,5,TRUE,TRUE,FALSE 
411,7,8,4,,4,4,4,TRUE,4,3,8,,4,5,TRUE,TRUE,FALSE 
412,7,8,5,,5,5,5,TRUE,5,4,6,,,5,TRUE,TRUE,FALSE 
413,7,8,5,,5,5,5,TRUE,5,5,5,,,5,TRUE,TRUE,FALSE 
414,7,8,5,,5,5,5,TRUE,5,3,6,,,5,TRUE,TRUE,FALSE 
415,7,8,4,,4,4,4,TRUE,4,4,5,,,5,TRUE,TRUE,FALSE 
416,7,8,4,,4,4,4,TRUE,4,4,8,,4,5,TRUE,TRUE,FALSE 
417,7,8,3,,3,3,3,FALSE,,,,,,,,FALSE,FALSE 
418,7,8,3,,3,3,3,FALSE,,,,,,,,FALSE,FALSE 
419,7,8,4,,4,4,4,TRUE,4,3,6,,,5,TRUE,TRUE,FALSE 
420,7,8,4,,4,4,4,TRUE,4,3,4,,,5,TRUE,TRUE,FALSE 
421,7,8,5,,5,5,5,TRUE,5,3,6,,,5,TRUE,TRUE,FALSE 
422,7,8,5,,5,5,5,TRUE,5,4,6,,,5,TRUE,TRUE,FALSE 
423,7,8,5,,5,5,5,TRUE,5,4,5,,,5,TRUE,TRUE,FALSE 
424,7,8,4,,4,4,4,TRUE,4,4,4,,,5,TRUE,TRUE,FALSE 
425,7,8,4,,4,4,4,TRUE,4,4,6,,,5,TRUE,TRUE,FALSE 
426,7,8,4,,4,4,4,TRUE,4,3,6,,,5,TRUE,TRUE,FALSE 
427,7,8,5,,5,5,5,TRUE,5,3,8,,,5,TRUE,TRUE,FALSE 
428,7,8,4,,4,4,4,TRUE,4,3,8,,4,5,TRUE,TRUE,FALSE 
429,7,8,4,,4,4,4,TRUE,4,3,4,,,5,TRUE,TRUE,FALSE 
430,7,8,4,,4,4,4,TRUE,4,4,6,,,5,TRUE,TRUE,FALSE 
431,7,8,4,,4,4,4,TRUE,4,4,8,,4,5,TRUE,TRUE,FALSE 
432,7,8,5,,5,5,5,TRUE,5,4,6,,,5,TRUE,TRUE,FALSE 
433,7,8,5,,5,5,5,TRUE,5,3,6,,,5,TRUE,TRUE,FALSE 
434,7,8,5,,5,5,5,TRUE,5,4,8,,,5,TRUE,TRUE,FALSE 
435,7,8,5,,5,5,5,TRUE,5,5,5,,,5,TRUE,TRUE,FALSE 
436,7,8,4,,4,4,4,TRUE,4,4,4,,,5,TRUE,TRUE,FALSE 
437,7,8,5,,5,5,5,TRUE,5,4,6,,,5,TRUE,TRUE,FALSE 
438,7,8,5,,5,5,5,TRUE,5,4,6,,,5,TRUE,TRUE,FALSE 
439,7,8,5,,5,5,5,TRUE,5,4,6,,,5,TRUE,TRUE,FALSE 
440,7,8,4,,4,4,4,TRUE,4,3,8,,4,5,TRUE,TRUE,FALSE 
441,7,8,4,,4,4,4,TRUE,4,3,8,,4,5,TRUE,TRUE,FALSE 
442,7,8,4,,4,4,4,TRUE,4,4,8,,4,5,TRUE,TRUE,FALSE 
443,7,8,4,,4,4,4,TRUE,4,3,6,,,5,TRUE,TRUE,FALSE 
444,7,8,4,,4,4,4,TRUE,4,4,8,,,5,TRUE,TRUE,FALSE 
445,7,8,5,,5,5,5,TRUE,5,3,8,,,5,TRUE,FALSE,FALSE 
446,7,8,5,,5,5,5,TRUE,5,3,6,,,5,TRUE,FALSE,FALSE 
447,7,8,4,,4,4,4,TRUE,4,4,6,,,5,TRUE,TRUE,FALSE 
448,7,8,4,,4,4,4,TRUE,4,3,8,,4,5,TRUE,FALSE,FALSE 
449,7,8,4,,4,4,4,TRUE,4,3,8,,4,5,TRUE,FALSE,FALSE 
450,7,8,4,,4,4,4,TRUE,4,4,4,,,5,TRUE,TRUE,FALSE 
451,7,8,3,,3,3,3,FALSE,,,,,,,,FALSE,FALSE 
452,7,9,2,,2,2,2,FALSE,,,,,,,,FALSE,FALSE 
453,7,9,3,,3,3,3,FALSE,,,,,,,,FALSE,FALSE 
454,7,9,3,,3,3,3,FALSE,,,,,,,,FALSE,FALSE 
455,7,9,3,,3,3,3,FALSE,,,,,,,,FALSE,FALSE 
456,7,9,3,,3,3,3,FALSE,,,,,,,,FALSE,FALSE 
457,7,9,3,,3,3,3,FALSE,,,,,,,,FALSE,FALSE 
458,7,9,2,,2,2,2,FALSE,,,,,,,,FALSE,FALSE 
459,7,9,3,,3,3,3,FALSE,,,,,,,,FALSE,FALSE 
460,7,9,3,,3,3,3,FALSE,,,,,,,,FALSE,FALSE 
461,7,9,4,,4,4,4,FALSE,,,,,,,,FALSE,FALSE 
462,7,9,2,,2,2,2,FALSE,,,,,,,,FALSE,FALSE 
463,7,9,3,,3,3,3,FALSE,,,,,,,,FALSE,FALSE 
464,7,9,4,,4,4,4,FALSE,,,,,,,,FALSE,FALSE 
465,7,9,3,,3,3,3,FALSE,,,,,,,,FALSE,FALSE 
466,7,9,3,,3,3,3,FALSE,,,,,,,,FALSE,FALSE 
467,7,9,3,,3,3,3,FALSE,,,,,,,,FALSE,FALSE 
468,7,9,3,,3,3,3,FALSE,,,,,,,,FALSE,FALSE 
469,7,9,3,,3,3,3,FALSE,,,,,,,,FALSE,FALSE 
470,7,9,3,,3,3,3,FALSE,,,,,,,,FALSE,FALSE 
471,7,9,3,,3,3,3,FALSE,,,,,,,,FALSE,FALSE 
472,7,9,2,,2,2,2,FALSE,,,,,,,,FALSE,FALSE 
473,7,9,3,,3,3,3,TRUE,3,2,4,,4,5,TRUE,TRUE,FALSE 
474,7,9,4,,4,4,4,TRUE,4,3,4,,4,5,TRUE,TRUE,FALSE 
475,7,9,4,,4,4,4,TRUE,4,3,4,,4,5,TRUE,TRUE,FALSE 
476,7,9,4,,4,4,4,TRUE,4,2,5,,4,5,TRUE,TRUE,FALSE 
477,7,9,4,,4,4,4,TRUE,4,3,5,,4,5,TRUE,TRUE,FALSE 
478,7,9,5,,5,5,5,TRUE,5,2,5,,,5,TRUE,TRUE,FALSE 
479,7,9,5,,5,5,5,TRUE,5,3,5,,,5,TRUE,TRUE,FALSE 
480,7,9,4,,4,4,4,TRUE,4,3,5,,4,5,TRUE,TRUE,FALSE 
481,7,9,4,,4,4,4,TRUE,4,3,5,,,5,TRUE,TRUE,FALSE 
482,7,9,5,,5,5,5,TRUE,5,3,5,,,5,TRUE,TRUE,FALSE 
483,7,9,4,,4,4,4,TRUE,4,3,5,,4,5,TRUE,TRUE,FALSE 
484,7,9,5,,5,5,5,TRUE,5,3,5,,,5,TRUE,TRUE,FALSE 
485,7,9,4,,4,4,4,TRUE,4,3,6,,4,5,TRUE,TRUE,FALSE 
486,7,9,4,,4,4,4,TRUE,4,3,6,,4,5,TRUE,TRUE,FALSE 
487,7,9,4,,4,4,4,TRUE,4,3,4,,4,5,TRUE,TRUE,FALSE 
488,7,9,5,,5,5,5,TRUE,5,3,5,,,5,TRUE,TRUE,FALSE 
489,7,9,5,,5,5,5,TRUE,5,4,5,,,5,TRUE,TRUE,FALSE 
490,7,9,4,,4,4,4,TRUE,4,3,6,,4,5,TRUE,TRUE,FALSE 
491,7,9,4,,4,4,4,TRUE,4,4,4,,4,5,TRUE,TRUE,FALSE 
492,7,9,4,,4,4,4,TRUE,4,3,5,,,5,TRUE,TRUE,FALSE 
493,7,9,4,,4,4,4,TRUE,4,3,6,,4,5,TRUE,TRUE,FALSE 
494,7,9,4,,4,4,4,TRUE,4,4,5,,4,5,TRUE,TRUE,FALSE 
495,7,9,4,,4,4,4,TRUE,4,4,6,,4,5,TRUE,TRUE,FALSE 
496,7,9,3,,3,3,3,FALSE,,,,,,,,FALSE,FALSE 
497,7,9,5,,5,5,5,TRUE,5,4,5,,,5,TRUE,TRUE,FALSE 
498,7,9,4,,4,4,4,TRUE,4,4,6,,4,5,TRUE,TRUE,FALSE 
499,7,9,4,,4,4,4,TRUE,4,3,6,,4,5,TRUE,TRUE,FALSE 
500,7,9,4,,4,4,4,TRUE,4,3,6,,4,5,TRUE,TRUE,FALSE 
501,7,9,3,,3,3,3,TRUE,3,3,4,,4,5,TRUE,TRUE,FALSE 
502,7,9,3,,3,3,3,FALSE,,,,,,,,FALSE,FALSE 
503,7,9,4,,4,4,4,TRUE,4,2,4,,,5,TRUE,TRUE,FALSE 
504,7,9,4,,4,4,4,TRUE,4,3,6,,4,5,TRUE,TRUE,FALSE 
505,7,9,4,,4,4,4,TRUE,4,3,4,,,5,TRUE,TRUE,FALSE 
506,7,9,4,,4,4,4,TRUE,4,3,5,,4,5,TRUE,TRUE,FALSE 
507,7,9,3,,3,3,3,TRUE,3,3,9,,4,5,TRUE,TRUE,FALSE 
508,7,9,5,,5,5,5,TRUE,5,3,6,,,5,TRUE,TRUE,FALSE 
509,7,9,5,,5,5,5,TRUE,5,3,5,,,5,TRUE,TRUE,FALSE 
510,7,9,4,,4,4,4,TRUE,4,3,4,,,5,TRUE,TRUE,FALSE 
511,7,9,4,,4,4,4,TRUE,4,3,4,,,5,TRUE,TRUE,FALSE 
512,7,9,5,,5,5,5,TRUE,5,3,5,,,5,TRUE,TRUE,FALSE 
513,7,9,4,,4,4,4,TRUE,4,3,7,,4,5,TRUE,TRUE,FALSE 
514,7,9,4,,4,4,4,TRUE,4,3,4,,,5,TRUE,TRUE,FALSE 
515,7,9,5,,5,5,5,TRUE,5,4,5,,,5,TRUE,TRUE,FALSE 
516,7,9,5,,5,5,5,TRUE,5,3,6,,,5,TRUE,TRUE,FALSE 
517,7,9,5,,5,5,5,TRUE,5,3,6,,,5,TRUE,TRUE,FALSE 
518,7,9,5,,5,5,5,TRUE,5,3,5,,,5,TRUE,TRUE,FALSE 
519,7,9,4,,4,4,4,TRUE,4,3,6,,4,5,TRUE,TRUE,FALSE 
520,7,9,4,,4,4,4,TRUE,4,3,6,,4,5,TRUE,TRUE,FALSE 
521,7,9,4,,4,4,4,TRUE,4,3,4,,,5,TRUE,TRUE,FALSE 
522,7,9,4,,4,4,4,TRUE,4,3,7,,4,5,TRUE,TRUE,FALSE 
523,7,9,4,,4,4,4,TRUE,4,3,7,,4,5,TRUE,TRUE,FALSE 
524,7,9,4,,4,4,4,TRUE,4,4,5,,4,5,TRUE,TRUE,FALSE 
525,7,9,3,,3,3,3,TRUE,3,3,9,,4,5,TRUE,TRUE,FALSE 
526,7,9,5,,5,5,5,TRUE,5,4,5,,,5,TRUE,TRUE,FALSE 
527,7,9,5,,5,5,5,TRUE,5,3,6,,,5,TRUE,TRUE,FALSE 
528,7,9,5,,5,5,5,TRUE,5,4,6,,,5,TRUE,TRUE,FALSE 
529,7,9,5,,5,5,5,TRUE,5,4,6,,,5,TRUE,TRUE,FALSE 
530,7,9,5,,5,5,5,TRUE,5,3,5,,,5,TRUE,TRUE,FALSE 
531,7,9,4,,4,4,4,TRUE,4,3,7,,4,5,TRUE,TRUE,FALSE 
532,7,9,4,,4,4,4,TRUE,4,3,7,,4,5,TRUE,TRUE,FALSE 
533,7,9,5,,5,5,5,TRUE,5,3,5,,,5,TRUE,TRUE,FALSE 
534,7,9,4,,4,4,4,TRUE,4,4,6,,4,5,TRUE,TRUE,FALSE 
535,7,9,4,,4,4,4,TRUE,4,3,6,,4,5,TRUE,TRUE,FALSE 
536,7,9,4,,4,4,4,TRUE,4,4,4,,,5,TRUE,TRUE,FALSE 
537,7,9,4,,4,4,4,TRUE,4,4,6,,4,5,TRUE,TRUE,FALSE 
538,7,9,4,,4,4,4,TRUE,4,3,6,,4,5,TRUE,TRUE,FALSE 
539,7,9,4,,4,4,4,TRUE,4,3,7,,4,5,TRUE,TRUE,FALSE 
540,7,9,4,,4,4,4,TRUE,4,3,7,,4,5,TRUE,TRUE,FALSE 
541,7,9,4,,4,4,4,TRUE,4,3,5,,,5,TRUE,TRUE,FALSE 
542,7,9,4,,4,4,4,TRUE,4,3,9,,4,5,TRUE,TRUE,FALSE 
543,7,9,4,,4,4,4,TRUE,4,3,7,,4,5,TRUE,TRUE,FALSE 
544,7,9,4,,4,4,4,TRUE,4,4,4,,,5,TRUE,TRUE,FALSE 
545,7,9,4,,4,4,4,TRUE,4,4,4,,4,5,TRUE,TRUE,FALSE 
546,7,9,4,,4,4,4,TRUE,4,3,7,,4,5,TRUE,TRUE,FALSE 
547,7,9,4,,4,4,4,TRUE,4,3,6,,4,5,TRUE,TRUE,FALSE 
548,7,9,5,,5,5,5,TRUE,5,4,5,,,5,TRUE,TRUE,FALSE 
549,7,9,4,,4,4,4,TRUE,4,4,6,,4,5,TRUE,TRUE,FALSE 
550,7,9,4,,4,4,4,TRUE,4,4,9,,4,5,TRUE,TRUE,FALSE 
551,7,9,3,,3,3,3,TRUE,3,2,3,,,5,TRUE,TRUE,FALSE 
552,7,9,4,,4,4,4,TRUE,4,3,5,,,5,TRUE,TRUE,FALSE 
553,7,9,4,,4,4,4,TRUE,4,3,6,,,5,TRUE,TRUE,FALSE 
554,7,9,3,,3,3,3,TRUE,3,3,7,,4,5,TRUE,TRUE,FALSE 
555,7,9,4,,4,4,4,TRUE,4,3,7,,4,5,TRUE,FALSE,FALSE 
556,7,9,4,,4,4,4,TRUE,4,3,6,,4,5,TRUE,FALSE,FALSE 
557,7,9,3,,3,3,3,TRUE,3,3,3,,,5,TRUE,TRUE,FALSE 
558,7,9,3,3,,3,4,TRUE,3,2,9,,4,5,TRUE,FALSE,FALSE 
559,7,9,5,,5,5,5,TRUE,5,3,6,,,5,TRUE,FALSE,FALSE 
560,7,9,4,,4,4,4,TRUE,4,3,7,,4,5,TRUE,FALSE,FALSE 
561,7,9,5,,5,5,5,TRUE,5,3,7,,,5,TRUE,FALSE,FALSE 
562,7,9,4,,4,4,4,TRUE,4,3,5,,,5,TRUE,TRUE,FALSE 
563,7,9,5,,5,5,5,TRUE,5,3,5,,,5,TRUE,FALSE,FALSE 
564,7,9,4,,4,4,4,TRUE,4,3,7,,4,5,TRUE,FALSE,FALSE 
565,7,9,4,,4,4,4,TRUE,4,3,9,,4,5,TRUE,FALSE,FALSE 
566,7,9,5,,5,5,5,TRUE,5,3,7,,,5,TRUE,FALSE,FALSE 
567,7,9,4,,4,4,4,TRUE,4,3,4,,,5,TRUE,TRUE,FALSE 
568,7,9,4,,4,4,4,TRUE,4,4,6,,,5,TRUE,TRUE,FALSE 
569,7,9,4,,4,4,4,TRUE,4,3,5,,,5,TRUE,TRUE,FALSE 
570,7,9,3,,3,3,3,TRUE,3,3,7,,4,5,TRUE,TRUE,FALSE 
571,7,9,4,,4,4,4,TRUE,4,2,9,,4,5,TRUE,FALSE,FALSE 
572,7,9,4,,4,4,4,TRUE,4,3,7,,4,5,TRUE,FALSE,FALSE 
573,7,9,4,,4,4,4,TRUE,4,3,9,,4,5,TRUE,FALSE,FALSE 
574,7,9,5,,5,5,5,TRUE,5,3,7,,,5,TRUE,FALSE,FALSE 
575,7,9,5,,5,5,5,TRUE,5,3,5,,,5,TRUE,FALSE,FALSE 
576,7,9,4,,4,4,4,TRUE,4,4,4,,,5,TRUE,TRUE,FALSE 
577,7,9,4,,4,4,4,TRUE,4,3,6,,4,5,TRUE,FALSE,FALSE 
578,7,9,4,,4,4,4,TRUE,4,3,9,,4,5,TRUE,FALSE,FALSE 
579,7,9,4,,4,4,4,TRUE,4,3,7,,4,5,TRUE,FALSE,FALSE 
580,7,9,4,,4,4,4,TRUE,4,2,7,,4,5,TRUE,FALSE,FALSE 
581,7,9,4,,4,4,4,TRUE,4,3,9,,4,5,TRUE,FALSE,FALSE 
582,7,9,2,,2,2,2,FALSE,,,,,,,,FALSE,FALSE 
583,7,10,1,,1,1,1,FALSE,,,,,,,,FALSE,FALSE 
584,7,10,3,,3,3,3,FALSE,,,,,,,,FALSE,FALSE 
585,7,10,3,,3,3,3,FALSE,,,,,,,,FALSE,FALSE 
586,7,10,3,,3,3,3,FALSE,,,,,,,,FALSE,FALSE 
587,7,10,3,,3,3,3,FALSE,,,,,,,,FALSE,FALSE 
588,7,10,3,,3,3,3,FALSE,,,,,,,,FALSE,FALSE 
589,7,10,3,,3,3,3,FALSE,,,,,,,,FALSE,FALSE 
590,7,10,3,,3,3,3,FALSE,,,,,,,,FALSE,FALSE 
591,7,10,3,,3,3,3,FALSE,,,,,,,,FALSE,FALSE 
592,7,10,3,,3,3,3,FALSE,,,,,,,,FALSE,FALSE 
593,7,10,3,,3,3,3,FALSE,,,,,,,,FALSE,FALSE 
594,7,10,3,,3,3,3,FALSE,,,,,,,,FALSE,FALSE 
595,7,10,3,,3,3,3,FALSE,,,,,,,,FALSE,FALSE 
596,7,10,2,,2,2,2,FALSE,,,,,,,,FALSE,FALSE 
597,7,10,2,,2,2,2,FALSE,,,,,,,,FALSE,FALSE 
598,7,10,4,,4,4,4,TRUE,4,2,4,,4,5,TRUE,TRUE,FALSE 
599,7,10,4,,4,4,4,TRUE,4,3,4,,4,5,TRUE,TRUE,FALSE 
600,7,10,4,,4,4,4,TRUE,4,3,4,,4,5,TRUE,TRUE,FALSE 
601,7,10,4,,4,4,4,TRUE,4,3,4,,4,5,TRUE,TRUE,FALSE 
602,7,10,4,,4,4,4,TRUE,4,3,4,,4,5,TRUE,TRUE,FALSE 
603,7,10,4,,4,4,4,TRUE,4,2,6,,4,5,TRUE,TRUE,FALSE 
604,7,10,4,,4,4,4,TRUE,4,3,6,,4,5,TRUE,TRUE,FALSE 
605,7,10,4,,4,4,4,TRUE,4,3,4,,4,5,TRUE,TRUE,FALSE 
606,7,10,4,,4,4,4,TRUE,4,3,6,,4,5,TRUE,TRUE,FALSE 
607,7,10,4,,4,4,4,TRUE,4,3,6,,4,5,TRUE,TRUE,FALSE 
608,7,10,4,,4,4,4,TRUE,4,4,4,,4,5,TRUE,TRUE,FALSE 
609,7,10,4,,4,4,4,TRUE,4,4,6,,4,5,TRUE,TRUE,FALSE 
610,7,10,3,,3,3,3,TRUE,3,3,4,,4,5,TRUE,TRUE,FALSE 
611,7,10,3,,3,3,3,FALSE,,,,,,,,FALSE,FALSE 
612,7,10,3,,3,3,3,TRUE,3,2,5,,4,5,TRUE,TRUE,FALSE 
613,7,10,4,,4,4,4,TRUE,4,2,5,,4,5,TRUE,TRUE,FALSE 
614,7,10,4,,4,4,4,TRUE,4,3,5,,4,5,TRUE,TRUE,FALSE 
615,7,10,3,,3,3,3,TRUE,3,3,5,,4,5,TRUE,TRUE,FALSE 
616,7,10,4,,4,4,4,TRUE,4,3,5,,4,5,TRUE,TRUE,FALSE 
617,7,10,4,,4,4,4,TRUE,4,3,4,,,5,TRUE,TRUE,FALSE 
618,7,10,5,,5,5,5,TRUE,5,2,5,,,5,TRUE,TRUE,FALSE 
619,7,10,3,,3,3,3,TRUE,3,2,3,,4,5,TRUE,TRUE,FALSE 
620,7,10,4,,4,4,4,TRUE,4,3,6,,4,5,TRUE,TRUE,FALSE 
621,7,10,4,,4,4,4,TRUE,4,3,5,,4,5,TRUE,TRUE,FALSE 
622,7,10,5,,5,5,5,TRUE,5,3,5,,,5,TRUE,TRUE,FALSE 
623,7,10,5,,5,5,5,TRUE,5,3,5,,,5,TRUE,TRUE,FALSE 
624,7,10,4,,4,4,4,TRUE,4,3,6,,4,5,TRUE,TRUE,FALSE 
625,7,10,4,,4,4,4,TRUE,4,3,4,,4,5,TRUE,TRUE,FALSE 
626,7,10,4,,4,4,4,TRUE,4,3,5,,4,5,TRUE,TRUE,FALSE 
627,7,10,4,,4,4,4,TRUE,4,3,5,,,5,TRUE,TRUE,FALSE 
628,7,10,4,,4,4,4,TRUE,4,3,5,,4,5,TRUE,TRUE,FALSE 
629,7,10,4,,4,4,4,TRUE,4,3,6,,4,5,TRUE,TRUE,FALSE 
630,7,10,3,,3,3,3,TRUE,3,3,3,,4,5,TRUE,TRUE,FALSE 
631,7,10,4,,4,4,4,TRUE,4,3,7,,4,5,TRUE,TRUE,FALSE 
632,7,10,5,,5,5,5,TRUE,5,3,5,,,5,TRUE,TRUE,FALSE 
633,7,10,4,,4,4,4,TRUE,4,3,6,,4,5,TRUE,TRUE,FALSE 
634,7,10,4,,4,4,4,TRUE,4,3,6,,4,5,TRUE,TRUE,FALSE 
635,7,10,4,,4,4,4,TRUE,4,3,6,,4,5,TRUE,TRUE,FALSE 
636,7,10,4,,4,4,4,TRUE,4,4,4,,4,5,TRUE,TRUE,FALSE 
637,7,10,4,,4,4,4,TRUE,4,3,5,,4,5,TRUE,TRUE,FALSE 
638,7,10,4,,4,4,4,TRUE,4,3,4,,,5,TRUE,TRUE,FALSE 
639,7,10,4,,4,4,4,TRUE,4,3,7,,4,5,TRUE,TRUE,FALSE 
640,7,10,5,,5,5,5,TRUE,5,3,5,,,5,TRUE,TRUE,FALSE 
641,7,10,4,,4,4,4,TRUE,4,3,7,,4,5,TRUE,TRUE,FALSE 
642,7,10,4,,4,4,4,TRUE,4,3,6,,4,5,TRUE,TRUE,FALSE 
643,7,10,4,,4,4,4,TRUE,4,3,5,,4,5,TRUE,TRUE,FALSE 
644,7,10,3,,3,3,3,TRUE,3,3,3,,4,5,TRUE,TRUE,FALSE 
645,7,10,4,,4,4,4,TRUE,4,3,6,,4,5,TRUE,TRUE,FALSE 
646,7,10,5,,5,5,5,TRUE,5,4,5,,,5,TRUE,TRUE,FALSE 
647,7,10,4,,4,4,4,TRUE,4,3,6,,4,5,TRUE,TRUE,FALSE 
648,7,10,4,,4,4,4,TRUE,4,3,6,,4,5,TRUE,TRUE,FALSE 
649,7,10,4,,4,4,4,TRUE,4,3,6,,4,5,TRUE,TRUE,FALSE 
650,7,10,4,,4,4,4,TRUE,4,3,6,,4,5,TRUE,TRUE,FALSE 
651,7,10,4,,4,4,4,TRUE,4,3,7,,4,5,TRUE,TRUE,FALSE 
652,7,10,4,,4,4,4,TRUE,4,3,5,,4,5,TRUE,TRUE,FALSE 
653,7,10,4,,4,4,4,TRUE,4,3,5,,4,5,TRUE,TRUE,FALSE 
654,7,10,4,,4,4,4,TRUE,4,4,6,,4,5,TRUE,TRUE,FALSE 
655,7,10,4,,4,4,4,TRUE,4,3,7,,4,5,TRUE,TRUE,FALSE 
656,7,10,4,,4,4,4,TRUE,4,3,7,,4,5,TRUE,TRUE,FALSE 
657,7,10,4,,4,4,4,TRUE,4,3,5,,4,5,TRUE,TRUE,FALSE 
658,7,10,4,,4,4,4,TRUE,4,3,5,,4,5,TRUE,TRUE,FALSE 
659,7,10,4,,4,4,4,TRUE,4,4,4,,4,5,TRUE,TRUE,FALSE 
660,7,10,4,,4,4,4,TRUE,4,4,6,,4,5,TRUE,TRUE,FALSE 
661,7,10,4,,4,4,4,TRUE,4,4,6,,4,5,TRUE,TRUE,FALSE 
662,7,10,4,,4,4,4,TRUE,4,3,7,,4,5,TRUE,TRUE,FALSE 
663,7,10,4,,4,4,4,TRUE,4,3,6,,4,5,TRUE,TRUE,FALSE 
664,7,10,4,,4,4,4,TRUE,4,3,7,,4,5,TRUE,TRUE,FALSE 
665,7,10,4,,4,4,4,TRUE,4,3,5,,4,5,TRUE,TRUE,FALSE 
666,7,10,4,,4,4,4,TRUE,4,3,6,,4,5,TRUE,TRUE,FALSE 
667,7,10,3,,3,3,3,TRUE,3,3,10,3,4,5,TRUE,TRUE,FALSE 
668,7,10,3,,3,3,3,TRUE,3,2,4,,4,5,TRUE,TRUE,FALSE 
669,7,10,3,3,,3,4,TRUE,3,2,6,,4,5,TRUE,FALSE,FALSE 
670,7,10,2,,2,2,2,TRUE,2,2,10,,4,5,FALSE,FALSE,FALSE 
671,7,10,4,,4,4,4,TRUE,4,2,4,,,5,TRUE,TRUE,FALSE 
672,7,10,4,,4,4,4,TRUE,4,2,4,,,5,TRUE,TRUE,FALSE 
673,7,10,4,,4,4,4,TRUE,4,3,6,,4,5,TRUE,FALSE,FALSE 
674,7,10,4,,4,4,4,TRUE,4,3,6,,4,5,TRUE,FALSE,FALSE 
675,7,10,4,,4,4,4,TRUE,4,3,4,,,5,TRUE,TRUE,FALSE 
676,7,10,4,,4,4,4,TRUE,4,2,5,,4,5,TRUE,FALSE,FALSE 
677,7,10,4,,4,4,4,TRUE,4,2,7,,4,5,TRUE,FALSE,FALSE 
678,7,10,3,3,,3,4,TRUE,3,2,8,,4,5,TRUE,FALSE,FALSE 
679,7,10,4,4,,4,5,TRUE,4,3,6,,,5,TRUE,FALSE,FALSE 
680,7,10,4,,4,4,4,TRUE,4,2,6,,4,5,TRUE,FALSE,FALSE 
681,7,10,3,,3,3,3,TRUE,3,3,4,,4,5,TRUE,TRUE,FALSE 
682,7,10,5,,5,5,5,TRUE,5,3,6,,,5,TRUE,FALSE,FALSE 
683,7,10,5,,5,5,5,TRUE,5,3,5,,,5,TRUE,FALSE,FALSE 
684,7,10,4,,4,4,4,TRUE,4,3,7,,4,5,TRUE,FALSE,FALSE 
685,7,10,4,,4,4,4,TRUE,4,2,6,,4,5,TRUE,FALSE,FALSE 
686,7,10,3,,3,3,3,TRUE,3,3,5,,4,5,TRUE,TRUE,FALSE 
687,7,10,3,,3,3,3,TRUE,3,3,5,,4,5,TRUE,TRUE,FALSE 
688,7,10,4,,4,4,4,TRUE,4,3,4,,,5,TRUE,TRUE,FALSE 
689,7,10,3,,3,3,3,TRUE,3,3,5,,4,5,TRUE,TRUE,FALSE 
690,7,10,5,,5,5,5,TRUE,5,3,6,,,5,TRUE,FALSE,FALSE 
691,7,10,4,,4,4,4,TRUE,4,3,6,,4,5,TRUE,FALSE,FALSE 
692,7,10,4,,4,4,4,TRUE,4,3,7,,4,5,TRUE,FALSE,FALSE 
693,7,10,4,,4,4,4,TRUE,4,3,7,,4,5,TRUE,FALSE,FALSE 
694,7,10,5,,5,5,5,TRUE,5,3,5,,,5,TRUE,FALSE,FALSE 
695,7,10,4,,4,4,4,TRUE,4,3,7,,4,5,TRUE,FALSE,FALSE 
696,7,10,4,,4,4,4,TRUE,4,3,4,,,5,TRUE,TRUE,FALSE 
697,7,10,4,,4,4,4,TRUE,4,2,6,,4,5,TRUE,FALSE,FALSE 
698,7,10,4,,4,4,4,TRUE,4,3,7,,4,5,TRUE,FALSE,FALSE 
699,7,10,4,,4,4,4,TRUE,4,3,4,,,5,TRUE,FALSE,FALSE 
700,7,10,4,,4,4,4,TRUE,4,3,8,,4,5,TRUE,FALSE,FALSE 
701,7,10,4,,4,4,4,TRUE,4,2,8,,4,5,TRUE,FALSE,FALSE 
702,7,10,4,,4,4,4,TRUE,4,3,6,,4,5,TRUE,FALSE,FALSE 
703,7,10,4,,4,4,4,TRUE,4,3,6,,4,5,TRUE,FALSE,FALSE 
704,7,10,4,,4,4,4,TRUE,4,3,5,,4,5,TRUE,FALSE,FALSE 
705,7,10,4,,4,4,4,TRUE,4,3,7,,4,5,TRUE,FALSE,FALSE 
706,7,10,4,,4,4,4,TRUE,4,3,5,,4,5,TRUE,FALSE,FALSE 
707,7,10,4,,4,4,4,TRUE,4,2,7,,4,5,TRUE,FALSE,FALSE 
708,7,10,4,,4,4,4,TRUE,4,3,10,,4,5,TRUE,FALSE,FALSE 
709,7,10,4,,4,4,4,TRUE,4,2,7,,4,5,TRUE,FALSE,FALSE 
710,7,10,5,,5,5,5,TRUE,5,3,5,,,5,TRUE,FALSE,FALSE 
711,7,10,4,,4,4,4,TRUE,4,3,6,,4,5,TRUE,FALSE,FALSE 
712,7,10,4,,4,4,4,TRUE,4,3,8,,4,5,TRUE,FALSE,FALSE 
713,7,10,4,,4,4,4,TRUE,4,3,6,,4,5,TRUE,FALSE,FALSE 
714,7,10,4,,4,4,4,TRUE,4,3,6,,4,5,TRUE,FALSE,FALSE 
715,7,10,4,,4,4,4,TRUE,4,3,7,,4,5,TRUE,FALSE,FALSE 
716,7,10,4,,4,4,4,TRUE,4,3,5,,4,5,TRUE,FALSE,FALSE 
717,7,10,4,,4,4,4,TRUE,4,3,7,,4,5,TRUE,FALSE,FALSE 
718,7,10,4,,4,4,4,TRUE,4,3,7,,4,5,TRUE,FALSE,FALSE 
719,7,10,4,,4,4,4,TRUE,4,2,8,,4,5,TRUE,FALSE,FALSE 
720,7,10,4,,4,4,4,TRUE,4,3,8,,4,5,TRUE,FALSE,FALSE 
721,7,10,3,3,,3,4,TRUE,3,2,7,,4,5,TRUE,FALSE,FALSE 
722,7,10,4,,4,4,4,TRUE,4,3,6,,4,5,TRUE,FALSE,FALSE 
723,7,10,4,,4,4,4,TRUE,4,3,10,,4,5,TRUE,FALSE,FALSE 
724,7,10,4,,4,4,4,TRUE,4,4,4,,,5,TRUE,TRUE,FALSE 
725,7,10,3,,3,3,3,TRUE,3,3,5,,4,5,TRUE,TRUE,FALSE 
726,7,10,3,,3,3,3,TRUE,3,3,3,,4,5,TRUE,TRUE,FALSE 
727,7,10,4,,4,4,4,TRUE,4,3,8,,4,5,TRUE,FALSE,FALSE 
728,7,10,4,,4,4,4,TRUE,4,3,5,,4,5,TRUE,FALSE,FALSE 
729,7,10,4,,4,4,4,TRUE,4,2,6,,4,5,TRUE,FALSE,FALSE 
730,7,10,3,,3,3,3,TRUE,3,2,10,3,4,5,TRUE,FALSE,FALSE 
731,7,11,2,,2,2,2,FALSE,,,,,,,,FALSE,FALSE 
732,7,11,3,,3,3,3,FALSE,,,,,,,,FALSE,FALSE 
733,7,11,3,,3,3,3,FALSE,,,,,,,,FALSE,FALSE 
734,7,11,2,,2,2,2,FALSE,,,,,,,,FALSE,FALSE 
735,7,11,2,,2,2,2,FALSE,,,,,,,,FALSE,FALSE 
736,7,11,3,,3,3,3,FALSE,,,,,,,,FALSE,FALSE 
737,7,11,2,,2,2,2,FALSE,,,,,,,,FALSE,FALSE 
738,7,11,3,,3,3,3,FALSE,,,,,,,,FALSE,FALSE 
739,7,11,2,,2,2,2,FALSE,,,,,,,,FALSE,FALSE 
740,7,11,4,,4,4,4,TRUE,4,2,4,,4,5,TRUE,TRUE,FALSE 
741,7,11,4,,4,4,4,TRUE,4,3,4,,4,5,TRUE,TRUE,FALSE 
742,7,11,4,,4,4,4,TRUE,4,3,4,,4,5,TRUE,TRUE,FALSE 
743,7,11,3,,3,3,3,TRUE,3,3,4,,4,5,TRUE,TRUE,FALSE 
744,7,11,4,,4,4,4,TRUE,4,4,4,,4,5,TRUE,TRUE,FALSE 
745,7,11,2,,2,2,2,FALSE,,,,,,,,FALSE,FALSE 
746,7,11,4,,4,4,4,TRUE,4,2,4,,4,5,TRUE,TRUE,FALSE 
747,7,11,4,,4,4,4,TRUE,4,2,4,,4,5,TRUE,TRUE,FALSE 
748,7,11,4,,4,4,4,TRUE,4,3,4,,4,5,TRUE,TRUE,FALSE 
749,7,11,4,,4,4,4,TRUE,4,3,4,,4,5,TRUE,TRUE,FALSE 
750,7,11,4,,4,4,4,TRUE,4,3,4,,4,5,TRUE,TRUE,FALSE 
751,7,11,4,,4,4,4,TRUE,4,3,4,,4,5,TRUE,TRUE,FALSE 
752,7,11,4,,4,4,4,TRUE,4,2,6,,4,5,TRUE,TRUE,FALSE 
753,7,11,4,,4,4,4,TRUE,4,2,4,,4,5,TRUE,TRUE,FALSE 
754,7,11,4,,4,4,4,TRUE,4,3,6,,4,5,TRUE,TRUE,FALSE 
755,7,11,4,,4,4,4,TRUE,4,3,4,,4,5,TRUE,TRUE,FALSE 
756,7,11,4,,4,4,4,TRUE,4,3,4,,4,5,TRUE,TRUE,FALSE 
757,7,11,4,,4,4,4,TRUE,4,3,5,,4,5,TRUE,TRUE,FALSE 
758,7,11,4,,4,4,4,TRUE,4,3,6,,4,5,TRUE,TRUE,FALSE 
759,7,11,4,,4,4,4,TRUE,4,3,5,,4,5,TRUE,TRUE,FALSE 
760,7,11,4,,4,4,4,TRUE,4,3,4,,4,5,TRUE,TRUE,FALSE 
761,7,11,4,,4,4,4,TRUE,4,3,4,,4,5,TRUE,TRUE,FALSE 
762,7,11,4,,4,4,4,TRUE,4,3,7,,4,5,TRUE,TRUE,FALSE 
763,7,11,4,,4,4,4,TRUE,4,3,4,,4,5,TRUE,TRUE,FALSE 
764,7,11,4,,4,4,4,TRUE,4,3,5,,4,5,TRUE,TRUE,FALSE 
765,7,11,4,,4,4,4,TRUE,4,3,6,,4,5,TRUE,TRUE,FALSE 
766,7,11,4,,4,4,4,TRUE,4,3,5,,4,5,TRUE,TRUE,FALSE 
767,7,11,4,,4,4,4,TRUE,4,3,7,,4,5,TRUE,TRUE,FALSE 
768,7,11,4,,4,4,4,TRUE,4,3,4,,4,5,TRUE,TRUE,FALSE 
769,7,11,4,,4,4,4,TRUE,4,3,5,,4,5,TRUE,TRUE,FALSE 
770,7,11,4,,4,4,4,TRUE,4,3,5,,4,5,TRUE,TRUE,FALSE 
771,7,11,4,,4,4,4,TRUE,4,3,5,,4,5,TRUE,TRUE,FALSE 
772,7,11,4,,4,4,4,TRUE,4,3,7,,4,5,TRUE,TRUE,FALSE 
773,7,11,4,,4,4,4,TRUE,4,4,4,,4,5,TRUE,TRUE,FALSE 
774,7,11,4,,4,4,4,TRUE,4,4,4,,4,5,TRUE,TRUE,FALSE 
775,7,11,4,,4,4,4,TRUE,4,2,6,,4,5,TRUE,TRUE,FALSE 
776,7,11,4,,4,4,4,TRUE,4,3,6,,4,5,TRUE,TRUE,FALSE 
777,7,11,4,,4,4,4,TRUE,4,3,6,,4,5,TRUE,TRUE,FALSE 
778,7,11,4,,4,4,4,TRUE,4,3,4,,4,5,TRUE,TRUE,FALSE 
779,7,11,4,,4,4,4,TRUE,4,3,6,,4,5,TRUE,TRUE,FALSE 
780,7,11,3,,3,3,3,TRUE,3,3,7,3,4,5,TRUE,TRUE,FALSE 
781,7,11,3,,3,3,3,TRUE,3,3,5,,4,5,TRUE,TRUE,FALSE 
782,7,11,4,,4,4,4,TRUE,4,3,6,,4,5,TRUE,TRUE,FALSE 
783,7,11,4,,4,4,4,TRUE,4,3,6,,4,5,TRUE,TRUE,FALSE 
784,7,11,4,,4,4,4,TRUE,4,3,5,,4,5,TRUE,TRUE,FALSE 
785,7,11,4,,4,4,4,TRUE,4,3,5,,4,5,TRUE,TRUE,FALSE 
786,7,11,3,,3,3,3,TRUE,3,3,7,3,4,5,TRUE,TRUE,FALSE 
787,7,11,3,,3,3,3,TRUE,3,3,5,,4,5,TRUE,TRUE,FALSE 
788,7,11,4,,4,4,4,TRUE,4,3,7,,4,5,TRUE,TRUE,FALSE 
789,7,11,3,,3,3,3,TRUE,3,3,7,3,4,5,TRUE,TRUE,FALSE 
790,7,11,2,,2,2,2,TRUE,2,2,5,,4,5,FALSE,FALSE,FALSE 
791,7,11,3,3,,3,4,TRUE,3,2,5,,4,5,TRUE,FALSE,FALSE 
792,7,11,4,,4,4,4,TRUE,4,2,5,,4,5,TRUE,FALSE,FALSE 
793,7,11,4,,4,4,4,TRUE,4,2,4,,4,5,TRUE,FALSE,FALSE 
794,7,11,4,,4,4,4,TRUE,4,2,5,,4,5,TRUE,FALSE,FALSE 
795,7,11,4,,4,4,4,TRUE,4,2,5,,4,5,TRUE,FALSE,FALSE 
796,7,11,3,,3,3,3,TRUE,3,2,3,,4,5,TRUE,TRUE,FALSE 
797,7,11,4,,4,4,4,TRUE,4,3,5,,4,5,TRUE,FALSE,FALSE 
798,7,11,4,,4,4,4,TRUE,4,2,6,,4,5,TRUE,FALSE,FALSE 
799,7,11,4,,4,4,4,TRUE,4,2,5,,4,5,TRUE,FALSE,FALSE 
800,7,11,4,,4,4,4,TRUE,4,3,6,,4,5,TRUE,FALSE,FALSE 
801,7,11,3,3,,3,4,TRUE,3,2,8,,4,5,TRUE,FALSE,FALSE 
802,7,11,4,,4,4,4,TRUE,4,3,5,,4,5,TRUE,FALSE,FALSE 
803,7,11,4,,4,4,4,TRUE,4,3,6,,4,5,TRUE,FALSE,FALSE 
804,7,11,4,,4,4,4,TRUE,4,3,4,,,5,TRUE,FALSE,FALSE 
805,7,11,4,,4,4,4,TRUE,4,2,7,,4,5,TRUE,FALSE,FALSE 
806,7,11,4,,4,4,4,TRUE,4,3,5,,4,5,TRUE,FALSE,FALSE 
807,7,11,4,,4,4,4,TRUE,4,2,6,,4,5,TRUE,FALSE,FALSE 
808,7,11,4,,4,4,4,TRUE,4,2,5,,4,5,TRUE,FALSE,FALSE 
809,7,11,3,,3,3,3,TRUE,3,3,3,,4,5,TRUE,TRUE,FALSE 
810,7,11,4,,4,4,4,TRUE,4,3,6,,4,5,TRUE,FALSE,FALSE 
811,7,11,4,,4,4,4,TRUE,4,3,5,,4,5,TRUE,FALSE,FALSE 
812,7,11,3,3,,3,4,TRUE,3,3,7,,4,5,TRUE,FALSE,FALSE 
813,7,11,5,,5,5,5,TRUE,5,2,5,,,5,TRUE,FALSE,FALSE 
814,7,11,3,,3,3,3,TRUE,3,2,3,,4,5,TRUE,TRUE,FALSE 
815,7,11,3,,3,3,3,TRUE,3,2,5,,4,5,TRUE,TRUE,FALSE 
816,7,11,4,,4,4,4,TRUE,4,2,7,,4,5,TRUE,FALSE,FALSE 
817,7,11,4,,4,4,4,TRUE,4,2,5,,4,5,TRUE,FALSE,FALSE 
818,7,11,4,,4,4,4,TRUE,4,2,6,,4,5,TRUE,FALSE,FALSE 
819,7,11,4,,4,4,4,TRUE,4,3,6,,4,5,TRUE,FALSE,FALSE 
820,7,11,4,,4,4,4,TRUE,4,3,6,,4,5,TRUE,FALSE,FALSE 
821,7,11,5,,5,5,5,TRUE,5,3,5,,,5,TRUE,FALSE,FALSE 
822,7,11,4,,4,4,4,TRUE,4,3,6,,4,5,TRUE,FALSE,FALSE 
823,7,11,4,,4,4,4,TRUE,4,3,7,,4,5,TRUE,FALSE,FALSE 
824,7,11,4,,4,4,4,TRUE,4,2,6,,4,5,TRUE,FALSE,FALSE 
825,7,11,4,,4,4,4,TRUE,4,3,5,,4,5,TRUE,FALSE,FALSE 
826,7,11,4,,4,4,4,TRUE,4,2,4,,4,5,TRUE,FALSE,FALSE 
827,7,11,4,,4,4,4,TRUE,4,3,6,,4,5,TRUE,FALSE,FALSE 
828,7,11,4,,4,4,4,TRUE,4,3,7,,4,5,TRUE,FALSE,FALSE 
829,7,11,3,,3,3,3,TRUE,3,3,5,,4,5,TRUE,TRUE,FALSE 
830,7,11,4,,4,4,4,TRUE,4,2,8,,4,5,TRUE,FALSE,FALSE 
831,7,11,3,3,,3,4,TRUE,3,2,5,,4,5,TRUE,FALSE,FALSE 
832,7,11,3,3,,3,4,TRUE,3,2,6,,4,5,TRUE,FALSE,FALSE 
833,7,11,4,,4,4,4,TRUE,4,2,6,,4,5,TRUE,FALSE,FALSE 
834,7,11,4,,4,4,4,TRUE,4,2,7,,4,5,TRUE,FALSE,FALSE 
835,7,11,4,,4,4,4,TRUE,4,3,6,,4,5,TRUE,FALSE,FALSE 
836,7,11,4,,4,4,4,TRUE,4,3,5,,4,5,TRUE,FALSE,FALSE 
837,7,11,4,,4,4,4,TRUE,4,3,7,,4,5,TRUE,FALSE,FALSE 
838,7,11,4,,4,4,4,TRUE,4,3,5,,4,5,TRUE,FALSE,FALSE 
839,7,11,4,,4,4,4,TRUE,4,3,7,,4,5,TRUE,FALSE,FALSE 
840,7,11,5,,5,5,5,TRUE,5,3,5,,,5,TRUE,FALSE,FALSE 
841,7,11,4,,4,4,4,TRUE,4,2,6,,4,5,TRUE,FALSE,FALSE 
842,7,11,4,,4,4,4,TRUE,4,3,8,,4,5,TRUE,FALSE,FALSE 
843,7,11,4,,4,4,4,TRUE,4,3,5,,4,5,TRUE,FALSE,FALSE 
844,7,11,4,,4,4,4,TRUE,4,3,5,,4,5,TRUE,FALSE,FALSE 
845,7,11,4,,4,4,4,TRUE,4,3,7,,4,5,TRUE,FALSE,FALSE 
846,7,11,3,3,,3,4,TRUE,3,2,7,,4,5,TRUE,FALSE,FALSE 
847,7,11,4,,4,4,4,TRUE,4,2,8,,4,5,TRUE,FALSE,FALSE 
848,7,11,4,,4,4,4,TRUE,4,2,4,,4,5,TRUE,FALSE,FALSE 
849,7,11,4,,4,4,4,TRUE,4,3,7,,4,5,TRUE,FALSE,FALSE 
850,7,11,4,,4,4,4,TRUE,4,2,7,,4,5,TRUE,FALSE,FALSE 
851,7,11,3,,3,3,3,TRUE,3,3,3,,4,5,TRUE,TRUE,FALSE 
852,7,11,4,,4,4,4,TRUE,4,2,7,,4,5,TRUE,FALSE,FALSE 
853,7,11,4,,4,4,4,TRUE,4,3,5,,4,5,TRUE,FALSE,FALSE 
854,7,11,4,,4,4,4,TRUE,4,2,6,,4,5,TRUE,FALSE,FALSE 
855,7,11,4,,4,4,4,TRUE,4,3,6,,4,5,TRUE,FALSE,FALSE 
856,7,11,3,,3,3,3,TRUE,3,3,3,,4,5,TRUE,TRUE,FALSE 
857,7,11,4,,4,4,4,TRUE,4,2,7,,4,5,TRUE,FALSE,FALSE 
858,7,11,4,,4,4,4,TRUE,4,3,8,,4,5,TRUE,FALSE,FALSE 
859,7,11,4,,4,4,4,TRUE,4,2,6,,4,5,TRUE,FALSE,FALSE 
860,7,11,4,,4,4,4,TRUE,4,3,5,,4,5,TRUE,FALSE,FALSE 
861,7,11,4,,4,4,4,TRUE,4,3,7,,4,5,TRUE,FALSE,FALSE 
862,7,11,4,,4,4,4,TRUE,4,2,7,,4,5,TRUE,FALSE,FALSE 
863,7,11,3,3,,3,4,TRUE,3,2,6,,4,5,TRUE,FALSE,FALSE 
864,7,11,4,,4,4,4,TRUE,4,3,6,,4,5,TRUE,FALSE,FALSE 
865,7,11,3,,3,3,3,TRUE,3,2,8,3,4,5,TRUE,FALSE,FALSE 
866,7,11,4,,4,4,4,TRUE,4,2,6,,4,5,TRUE,FALSE,FALSE 
867,7,11,4,,4,4,4,TRUE,4,3,6,,4,5,TRUE,FALSE,FALSE 
868,7,11,4,,4,4,4,TRUE,4,3,5,,4,5,TRUE,FALSE,FALSE 
869,7,11,3,,3,3,3,TRUE,3,2,7,3,4,5,TRUE,FALSE,FALSE 
870,7,11,4,,4,4,4,TRUE,4,2,5,,4,5,TRUE,FALSE,FALSE 
871,7,11,4,,4,4,4,TRUE,4,3,4,,4,5,TRUE,FALSE,FALSE 
872,7,11,3,,3,3,3,TRUE,3,2,9,3,4,5,TRUE,FALSE,FALSE 
873,7,11,3,3,,3,4,TRUE,3,3,8,,4,5,TRUE,FALSE,FALSE 
874,7,11,3,,3,3,3,TRUE,3,3,11,3,4,5,TRUE,FALSE,FALSE 
875,7,11,4,,4,4,4,TRUE,4,2,6,,4,5,TRUE,FALSE,FALSE 
876,7,11,3,,3,3,3,TRUE,3,2,9,3,4,5,TRUE,FALSE,FALSE 
877,7,11,4,,4,4,4,TRUE,4,2,7,,4,5,TRUE,FALSE,FALSE 
878,7,11,3,3,,3,4,TRUE,3,2,5,,4,5,TRUE,FALSE,FALSE 
879,7,12,2,,2,2,2,FALSE,,,,,,,,FALSE,FALSE 
880,7,12,2,,2,2,2,FALSE,,,,,,,,FALSE,FALSE 
881,7,12,3,,3,3,3,FALSE,,,,,,,,FALSE,FALSE 
882,7,12,2,,2,2,2,FALSE,,,,,,,,FALSE,FALSE 
883,7,12,2,,2,2,2,FALSE,,,,,,,,FALSE,FALSE 
884,7,12,3,,3,3,3,TRUE,3,2,3,3,4,5,TRUE,TRUE,FALSE 
885,7,12,3,,3,3,3,TRUE,3,3,3,3,4,5,TRUE,TRUE,FALSE 
886,7,12,4,,4,4,4,TRUE,4,2,4,,4,5,TRUE,TRUE,FALSE 
887,7,12,4,,4,4,4,TRUE,4,3,4,,4,5,TRUE,TRUE,FALSE 
888,7,12,4,,4,4,4,TRUE,4,2,4,,4,5,TRUE,TRUE,FALSE 
889,7,12,4,,4,4,4,TRUE,4,3,4,,4,5,TRUE,TRUE,FALSE 
890,7,12,4,,4,4,4,TRUE,4,3,4,,4,5,TRUE,TRUE,FALSE 
891,7,12,4,,4,4,4,TRUE,4,3,4,,4,5,TRUE,TRUE,FALSE 
892,7,12,4,,4,4,4,TRUE,4,3,4,,4,5,TRUE,TRUE,FALSE 
893,7,12,3,,3,3,3,TRUE,3,3,5,3,4,5,TRUE,TRUE,FALSE 
894,7,12,3,,3,3,3,TRUE,3,3,5,3,4,5,TRUE,TRUE,FALSE 
895,7,12,3,,3,3,3,TRUE,3,3,3,3,4,5,TRUE,TRUE,FALSE 
896,7,12,3,,3,3,3,TRUE,3,2,3,,4,5,TRUE,TRUE,FALSE 
897,7,12,4,,4,4,4,TRUE,4,2,5,,4,5,TRUE,TRUE,FALSE 
898,7,12,3,,3,3,3,TRUE,3,2,7,3,4,5,TRUE,TRUE,FALSE 
899,7,12,4,,4,4,4,TRUE,4,3,5,,4,5,TRUE,TRUE,FALSE 
900,7,12,4,,4,4,4,TRUE,4,3,4,,4,5,TRUE,TRUE,FALSE 
901,7,12,3,,3,3,3,TRUE,3,3,3,,4,5,TRUE,TRUE,FALSE 
902,7,12,3,,3,3,3,TRUE,3,3,7,3,4,5,TRUE,TRUE,FALSE 
903,7,12,4,,4,4,4,TRUE,4,3,5,,4,5,TRUE,TRUE,FALSE 
904,7,12,4,,4,4,4,TRUE,4,3,5,,4,5,TRUE,TRUE,FALSE 
905,7,12,4,,4,4,4,TRUE,4,3,4,,4,5,TRUE,TRUE,FALSE 
906,7,12,3,,3,3,3,TRUE,3,3,5,3,4,5,TRUE,TRUE,FALSE 
907,7,12,4,,4,4,4,TRUE,4,3,6,,4,5,TRUE,TRUE,FALSE 
908,7,12,4,,4,4,4,TRUE,4,3,6,,4,5,TRUE,TRUE,FALSE 
909,7,12,3,,3,3,3,TRUE,3,3,7,3,4,5,TRUE,TRUE,FALSE 
910,7,12,4,,4,4,4,TRUE,4,3,6,,4,5,TRUE,TRUE,FALSE 
911,7,12,3,,3,3,3,TRUE,3,3,5,3,4,5,TRUE,TRUE,FALSE 
912,7,12,3,,3,3,3,TRUE,3,3,5,3,4,5,TRUE,TRUE,FALSE 
913,7,12,3,3,,3,4,TRUE,3,2,4,,4,5,TRUE,FALSE,FALSE 
914,7,12,4,,4,4,4,TRUE,4,2,4,,4,5,TRUE,FALSE,FALSE 
915,7,12,4,,4,4,4,TRUE,4,2,4,,4,5,TRUE,FALSE,FALSE 
916,7,12,4,,4,4,4,TRUE,4,2,4,,4,5,TRUE,FALSE,FALSE 
917,7,12,4,,4,4,4,TRUE,4,3,4,,4,5,TRUE,FALSE,FALSE 
918,7,12,3,3,,3,4,TRUE,3,3,4,,4,5,TRUE,FALSE,FALSE 
919,7,12,4,,4,4,4,TRUE,4,2,4,,4,5,TRUE,FALSE,FALSE 
920,7,12,4,,4,4,4,TRUE,4,2,6,,4,5,TRUE,FALSE,FALSE 
921,7,12,4,,4,4,4,TRUE,4,2,4,,4,5,TRUE,FALSE,FALSE 
922,7,12,4,,4,4,4,TRUE,4,2,6,,4,5,TRUE,FALSE,FALSE 
923,7,12,4,,4,4,4,TRUE,4,2,6,,4,5,TRUE,FALSE,FALSE 
924,7,12,3,3,,3,4,TRUE,3,2,4,,4,5,TRUE,FALSE,FALSE 
925,7,12,3,,3,3,3,TRUE,3,2,3,,4,5,TRUE,TRUE,FALSE 
926,7,12,4,,4,4,4,TRUE,4,3,4,,4,5,TRUE,FALSE,FALSE 
927,7,12,4,,4,4,4,TRUE,4,2,5,,4,5,TRUE,FALSE,FALSE 
928,7,12,4,,4,4,4,TRUE,4,2,5,,4,5,TRUE,FALSE,FALSE 
929,7,12,4,,4,4,4,TRUE,4,2,7,,4,5,TRUE,FALSE,FALSE 
930,7,12,4,,4,4,4,TRUE,4,3,5,,4,5,TRUE,FALSE,FALSE 
931,7,12,3,,3,3,3,TRUE,3,2,3,,4,5,TRUE,FALSE,FALSE 
932,7,12,3,3,,3,4,TRUE,3,2,5,,4,5,TRUE,FALSE,FALSE 
933,7,12,4,,4,4,4,TRUE,4,2,5,,4,5,TRUE,FALSE,FALSE 
934,7,12,4,,4,4,4,TRUE,4,2,8,,4,5,TRUE,FALSE,FALSE 
935,7,12,4,,4,4,4,TRUE,4,2,5,,4,5,TRUE,FALSE,FALSE 
936,7,12,4,,4,4,4,TRUE,4,3,5,,4,5,TRUE,FALSE,FALSE 
937,7,12,4,,4,4,4,TRUE,4,3,5,,4,5,TRUE,FALSE,FALSE 
938,7,12,4,,4,4,4,TRUE,4,2,6,,4,5,TRUE,FALSE,FALSE 
939,7,12,4,,4,4,4,TRUE,4,3,7,,4,5,TRUE,FALSE,FALSE 
940,7,12,4,,4,4,4,TRUE,4,3,4,,4,5,TRUE,FALSE,FALSE 
941,7,12,4,,4,4,4,TRUE,4,2,5,,4,5,TRUE,FALSE,FALSE 
942,7,12,4,,4,4,4,TRUE,4,3,5,,4,5,TRUE,FALSE,FALSE 
943,7,12,4,,4,4,4,TRUE,4,3,5,,4,5,TRUE,FALSE,FALSE 
944,7,12,3,3,,3,4,TRUE,3,2,6,,4,5,TRUE,FALSE,FALSE 
945,7,12,3,,3,3,3,TRUE,3,3,3,,4,5,TRUE,TRUE,FALSE 
946,7,12,4,,4,4,4,TRUE,4,3,4,,4,5,TRUE,FALSE,FALSE 
947,7,12,3,,3,3,3,TRUE,3,2,6,3,4,5,TRUE,FALSE,FALSE 
948,7,12,3,,3,3,3,TRUE,3,3,8,3,4,5,TRUE,FALSE,FALSE 
949,7,12,3,,3,3,3,TRUE,3,2,5,3,4,5,TRUE,FALSE,FALSE 
950,7,12,4,,4,4,4,TRUE,4,2,4,,4,5,TRUE,FALSE,FALSE 
951,7,12,4,,4,4,4,TRUE,4,2,6,,4,5,TRUE,FALSE,FALSE 
952,7,12,4,,4,4,4,TRUE,4,2,6,,4,5,TRUE,FALSE,FALSE 
953,7,12,3,3,,3,4,TRUE,3,2,5,,4,5,TRUE,FALSE,FALSE 
954,7,12,4,,4,4,4,TRUE,4,3,6,,4,5,TRUE,FALSE,FALSE 
955,7,12,4,,4,4,4,TRUE,4,2,6,,4,5,TRUE,FALSE,FALSE 
956,7,12,3,3,,3,4,TRUE,3,3,5,,4,5,TRUE,FALSE,FALSE 
957,7,12,3,,3,3,3,TRUE,3,3,7,3,4,5,TRUE,FALSE,FALSE 
958,7,12,3,3,,3,4,TRUE,3,2,6,,4,5,TRUE,FALSE,FALSE 
959,7,12,4,,4,4,4,TRUE,4,3,5,,4,5,TRUE,FALSE,FALSE 
960,7,12,4,,4,4,4,TRUE,4,2,7,,4,5,TRUE,FALSE,FALSE 
961,7,12,4,,4,4,4,TRUE,4,2,6,,4,5,TRUE,FALSE,FALSE 
962,7,12,4,,4,4,4,TRUE,4,3,6,,4,5,TRUE,FALSE,FALSE 
963,7,12,4,,4,4,4,TRUE,4,2,5,,4,5,TRUE,FALSE,FALSE 
964,7,12,4,,4,4,4,TRUE,4,2,6,,4,5,TRUE,FALSE,FALSE 
965,7,12,4,,4,4,4,TRUE,4,2,5,,4,5,TRUE,FALSE,FALSE 
966,7,12,4,,4,4,4,TRUE,4,3,7,,4,5,TRUE,FALSE,FALSE 
967,7,12,4,,4,4,4,TRUE,4,2,4,,4,5,TRUE,FALSE,FALSE 
968,7,12,4,,4,4,4,TRUE,4,3,5,,4,5,TRUE,FALSE,FALSE 
969,7,12,4,,4,4,4,TRUE,4,2,6,,4,5,TRUE,FALSE,FALSE 
970,7,12,3,3,,3,4,TRUE,3,2,5,,4,5,TRUE,FALSE,FALSE 
971,7,12,4,,4,4,4,TRUE,4,3,5,,4,5,TRUE,FALSE,FALSE 
972,7,12,4,,4,4,4,TRUE,4,2,6,,4,5,TRUE,FALSE,FALSE 
973,7,12,3,,3,3,3,TRUE,3,2,7,3,4,5,TRUE,FALSE,FALSE 
974,7,12,4,,4,4,4,TRUE,4,2,7,,4,5,TRUE,FALSE,FALSE 
975,7,12,3,,3,3,3,TRUE,3,2,7,3,4,5,TRUE,FALSE,FALSE 
976,7,12,4,,4,4,4,TRUE,4,3,4,,4,5,TRUE,FALSE,FALSE 
977,7,12,3,,3,3,3,TRUE,3,2,8,3,4,5,TRUE,FALSE,FALSE 
978,7,12,3,,3,3,3,TRUE,3,2,8,3,4,5,TRUE,FALSE,FALSE 
979,7,12,4,,4,4,4,TRUE,4,3,6,,4,5,TRUE,FALSE,FALSE 
980,7,12,4,,4,4,4,TRUE,4,2,7,,4,5,TRUE,FALSE,FALSE 
981,7,12,4,,4,4,4,TRUE,4,2,6,,4,5,TRUE,FALSE,FALSE 
982,7,12,4,,4,4,4,TRUE,4,2,5,,4,5,TRUE,FALSE,FALSE 
983,7,12,3,,3,3,3,TRUE,3,2,7,3,4,5,TRUE,FALSE,FALSE 
984,7,12,3,,3,3,3,TRUE,3,2,6,3,4,5,TRUE,FALSE,FALSE 
985,7,12,4,,4,4,4,TRUE,4,3,8,,4,5,TRUE,FALSE,FALSE 
986,7,12,4,,4,4,4,TRUE,4,3,4,,4,5,TRUE,FALSE,FALSE 
987,7,12,3,,3,3,3,TRUE,3,2,6,3,4,5,TRUE,FALSE,FALSE 
988,7,12,3,,3,3,3,TRUE,3,3,8,3,4,5,TRUE,FALSE,FALSE 
989,7,12,4,,4,4,4,TRUE,4,2,6,,4,5,TRUE,FALSE,FALSE 
990,7,12,3,3,,3,4,TRUE,3,3,5,,4,5,TRUE,FALSE,FALSE 
991,7,12,3,,3,3,3,TRUE,3,2,5,3,4,5,TRUE,FALSE,FALSE 
992,7,12,4,,4,4,4,TRUE,4,2,6,,4,5,TRUE,FALSE,FALSE 
993,7,12,4,,4,4,4,TRUE,4,2,7,,4,5,TRUE,FALSE,FALSE 
994,7,12,3,,3,3,3,TRUE,3,2,7,3,4,5,TRUE,FALSE,FALSE 
995,7,12,3,3,,3,4,TRUE,3,2,6,,4,5,TRUE,FALSE,FALSE 
996,7,12,3,3,,3,4,TRUE,3,2,4,,4,5,TRUE,FALSE,FALSE 
997,7,12,4,,4,4,4,TRUE,4,2,6,,4,5,TRUE,FALSE,FALSE 
998,7,12,4,,4,4,4,TRUE,4,2,6,,4,5,TRUE,FALSE,FALSE 
999,7,12,4,,4,4,4,TRUE,4,2,6,,4,5,TRUE,FALSE,FALSE 
1000,7,12,3,,3,3,3,TRUE,3,2,8,3,4,5,TRUE,FALSE,FALSE 
1001,7,12,3,,3,3,3,TRUE,3,2,6,3,4,5,TRUE,FALSE,FALSE 
1002,7,12,3,3,,3,4,TRUE,3,2,5,,4,5,TRUE,FALSE,FALSE 
1003,7,12,3,,3,3,3,TRUE,3,2,7,3,4,5,TRUE,FALSE,FALSE 
1004,7,12,3,,3,3,3,TRUE,3,2,9,3,4,5,TRUE,FALSE,FALSE 
1005,7,12,3,3,,3,4,TRUE,3,2,6,,4,5,TRUE,FALSE,FALSE 
1006,7,12,4,,4,4,4,TRUE,4,2,5,,4,5,TRUE,FALSE,FALSE 
1007,7,12,2,,2,2,2,TRUE,2,2,12,3,4,5,FALSE,FALSE,FALSE 
1008,7,12,4,,4,4,4,TRUE,4,2,6,,4,5,TRUE,FALSE,FALSE 
1009,7,12,2,,2,2,2,TRUE,2,2,2,,4,5,FALSE,TRUE,FALSE 
1010,7,13,2,,2,2,2,FALSE,,,,,,,,FALSE,FALSE 
1011,7,13,2,,2,2,2,FALSE,,,,,,,,FALSE,FALSE 
1012,7,13,3,,3,3,3,TRUE,3,3,3,3,4,5,TRUE,TRUE,FALSE 
1013,7,13,3,,3,3,3,TRUE,3,2,3,3,4,5,TRUE,TRUE,FALSE 
1014,7,13,3,,3,3,3,TRUE,3,2,4,3,4,5,TRUE,TRUE,FALSE 
1015,7,13,4,,4,4,4,TRUE,4,2,4,,4,5,TRUE,TRUE,FALSE 
1016,7,13,4,,4,4,4,TRUE,4,3,4,,4,5,TRUE,TRUE,FALSE 
1017,7,13,3,,3,3,3,TRUE,3,3,4,3,4,5,TRUE,TRUE,FALSE 
1018,7,13,3,,3,3,3,TRUE,3,2,5,3,4,5,TRUE,TRUE,FALSE 
1019,7,13,3,,3,3,3,TRUE,3,3,5,3,4,5,TRUE,TRUE,FALSE 
1020,7,13,3,,3,3,3,TRUE,3,3,5,3,4,5,TRUE,TRUE,FALSE 
1021,7,13,4,,4,4,4,TRUE,4,3,4,,4,5,TRUE,TRUE,FALSE 
1022,7,13,3,,3,3,3,TRUE,3,3,3,3,4,5,TRUE,TRUE,FALSE 
1023,7,13,3,,3,3,3,TRUE,3,3,5,3,4,5,TRUE,TRUE,FALSE 
1024,7,13,3,,3,3,3,TRUE,3,3,5,,4,5,TRUE,TRUE,FALSE 
1025,7,13,4,,4,4,4,TRUE,4,2,4,,4,5,TRUE,FALSE,FALSE 
1026,7,13,4,,4,4,4,TRUE,4,2,4,,4,5,TRUE,FALSE,FALSE 
1027,7,13,4,,4,4,4,TRUE,4,2,4,,4,5,TRUE,FALSE,FALSE 
1028,7,13,3,3,,3,4,TRUE,3,2,4,,4,5,TRUE,FALSE,FALSE 
1029,7,13,4,,4,4,4,TRUE,4,2,4,,4,5,TRUE,FALSE,FALSE 
1030,7,13,4,,4,4,4,TRUE,4,3,4,,4,5,TRUE,FALSE,FALSE 
1031,7,13,4,,4,4,4,TRUE,4,2,4,,4,5,TRUE,FALSE,FALSE 
1032,7,13,2,,2,2,2,TRUE,2,2,2,3,4,5,FALSE,TRUE,FALSE 
1033,7,13,4,,4,4,4,TRUE,4,3,4,,4,5,TRUE,FALSE,FALSE 
1034,7,13,3,,3,3,3,TRUE,3,2,5,3,4,5,TRUE,FALSE,FALSE 
1035,7,13,3,,3,3,3,TRUE,3,3,5,3,4,5,TRUE,FALSE,FALSE 
1036,7,13,3,,3,3,3,TRUE,3,2,4,3,4,5,TRUE,FALSE,FALSE 
1037,7,13,3,,3,3,3,TRUE,3,2,6,3,4,5,TRUE,FALSE,FALSE 
1038,7,13,3,,3,3,3,TRUE,3,2,3,,4,5,TRUE,FALSE,FALSE 
1039,7,13,4,,4,4,4,TRUE,4,2,5,,4,5,TRUE,FALSE,FALSE 
1040,7,13,3,,3,3,3,TRUE,3,2,3,,4,5,TRUE,FALSE,FALSE 
1041,7,13,4,,4,4,4,TRUE,4,2,4,,4,5,TRUE,FALSE,FALSE 
1042,7,13,3,,3,3,3,TRUE,3,2,7,3,4,5,TRUE,FALSE,FALSE 
1043,7,13,4,,4,4,4,TRUE,4,2,5,,4,5,TRUE,FALSE,FALSE 
1044,7,13,3,,3,3,3,TRUE,3,2,5,3,4,5,TRUE,FALSE,FALSE 
1045,7,13,3,,3,3,3,TRUE,3,2,8,3,4,5,TRUE,FALSE,FALSE 
1046,7,13,4,,4,4,4,TRUE,4,2,5,,4,5,TRUE,FALSE,FALSE 
1047,7,13,4,,4,4,4,TRUE,4,2,4,,4,5,TRUE,FALSE,FALSE 
1048,7,13,4,,4,4,4,TRUE,4,2,5,,4,5,TRUE,FALSE,FALSE 
1049,7,13,3,,3,3,3,TRUE,3,2,7,3,4,5,TRUE,FALSE,FALSE 
1050,7,13,4,,4,4,4,TRUE,4,2,5,,4,5,TRUE,FALSE,FALSE 
1051,7,13,4,,4,4,4,TRUE,4,2,4,,4,5,TRUE,FALSE,FALSE 
1052,7,13,4,,4,4,4,TRUE,4,2,6,,4,5,TRUE,FALSE,FALSE 
1053,7,13,4,,4,4,4,TRUE,4,2,6,,4,5,TRUE,FALSE,FALSE 
1054,7,13,4,,4,4,4,TRUE,4,3,5,,4,5,TRUE,FALSE,FALSE 
1055,7,13,4,,4,4,4,TRUE,4,3,5,,4,5,TRUE,FALSE,FALSE 
1056,7,13,3,,3,3,3,TRUE,3,2,5,3,4,5,TRUE,FALSE,FALSE 
1057,7,13,3,,3,3,3,TRUE,3,2,6,3,4,5,TRUE,FALSE,FALSE 
1058,7,13,4,,4,4,4,TRUE,4,3,4,,4,5,TRUE,FALSE,FALSE 
1059,7,13,4,,4,4,4,TRUE,4,2,7,,4,5,TRUE,FALSE,FALSE 
1060,7,13,3,3,,3,4,TRUE,3,2,5,,4,5,TRUE,FALSE,FALSE 
1061,7,13,4,,4,4,4,TRUE,4,2,4,,4,5,TRUE,FALSE,FALSE 
1062,7,13,3,,3,3,3,TRUE,3,3,5,3,4,5,TRUE,FALSE,FALSE 
1063,7,13,3,,3,3,3,TRUE,3,3,3,,4,5,TRUE,FALSE,FALSE 
1064,7,13,3,,3,3,3,TRUE,3,2,6,3,4,5,TRUE,FALSE,FALSE 
1065,7,13,4,,4,4,4,TRUE,4,2,5,,4,5,TRUE,FALSE,FALSE 
1066,7,13,3,,3,3,3,TRUE,3,2,6,3,4,5,TRUE,FALSE,FALSE 
1067,7,13,3,,3,3,3,TRUE,3,2,7,3,4,5,TRUE,FALSE,FALSE 
1068,7,13,3,,3,3,3,TRUE,3,2,5,3,4,5,TRUE,FALSE,FALSE 
1069,7,13,4,,4,4,4,TRUE,4,3,6,,4,5,TRUE,FALSE,FALSE 
1070,7,13,3,,3,3,3,TRUE,3,2,5,3,4,5,TRUE,FALSE,FALSE 
1071,7,13,4,,4,4,4,TRUE,4,3,4,,4,5,TRUE,FALSE,FALSE 
1072,7,13,3,,3,3,3,TRUE,3,3,8,3,4,5,TRUE,FALSE,FALSE 
1073,7,13,3,,3,3,3,TRUE,3,2,6,3,4,5,TRUE,FALSE,FALSE 
1074,7,13,3,,3,3,3,TRUE,3,2,4,3,4,5,TRUE,FALSE,FALSE 
1075,7,13,3,3,,3,4,TRUE,3,2,7,,4,5,TRUE,FALSE,FALSE 
1076,7,13,3,,3,3,3,TRUE,3,2,4,3,4,5,TRUE,FALSE,FALSE 
1077,7,13,3,3,,3,4,TRUE,3,2,5,,4,5,TRUE,FALSE,FALSE 
1078,7,13,4,,4,4,4,TRUE,4,2,5,,4,5,TRUE,FALSE,FALSE 
1079,7,13,3,,3,3,3,TRUE,3,2,7,3,4,5,TRUE,FALSE,FALSE 
1080,7,13,4,,4,4,4,TRUE,4,2,7,,4,5,TRUE,FALSE,FALSE 
1081,7,13,3,,3,3,3,TRUE,3,2,3,,4,5,TRUE,FALSE,FALSE 
1082,7,13,4,,4,4,4,TRUE,4,2,5,,4,5,TRUE,FALSE,FALSE 
1083,7,13,4,,4,4,4,TRUE,4,2,6,,4,5,TRUE,FALSE,FALSE 
1084,7,13,3,,3,3,3,TRUE,3,2,7,3,4,5,TRUE,FALSE,FALSE 
1085,7,13,3,,3,3,3,TRUE,3,2,6,3,4,5,TRUE,FALSE,FALSE 
1086,7,13,3,3,,3,4,TRUE,3,2,4,,4,5,TRUE,FALSE,FALSE 
1087,7,13,3,3,,3,4,TRUE,3,2,6,,4,5,TRUE,FALSE,FALSE 
1088,7,13,2,,2,2,2,TRUE,2,2,8,3,4,5,FALSE,FALSE,FALSE 
1089,7,13,4,,4,4,4,TRUE,4,2,6,,4,5,TRUE,FALSE,FALSE 
1090,7,13,3,,3,3,3,TRUE,3,2,6,3,4,5,TRUE,FALSE,FALSE 
1091,7,13,4,,4,4,4,TRUE,4,2,5,,4,5,TRUE,FALSE,FALSE 
1092,7,13,3,,3,3,3,TRUE,3,2,7,3,4,5,TRUE,FALSE,FALSE 
1093,7,13,4,,4,4,4,TRUE,4,2,6,,4,5,TRUE,FALSE,FALSE 
1094,7,13,3,,3,3,3,TRUE,3,2,8,3,4,5,TRUE,FALSE,FALSE 
1095,7,13,3,3,,3,4,TRUE,3,2,6,,4,5,TRUE,FALSE,FALSE 
1096,7,13,3,,3,3,3,TRUE,3,2,6,3,4,5,TRUE,FALSE,FALSE 
1097,7,13,4,,4,4,4,TRUE,4,2,6,,4,5,TRUE,FALSE,FALSE 
1098,7,13,3,,3,3,3,TRUE,3,2,5,3,4,5,TRUE,FALSE,FALSE 
1099,7,13,3,3,,3,4,TRUE,3,2,4,,4,5,TRUE,FALSE,FALSE 
1100,7,13,3,,3,3,3,TRUE,3,2,7,3,4,5,TRUE,FALSE,FALSE 
1101,7,13,4,,4,4,4,TRUE,4,2,6,,4,5,TRUE,FALSE,FALSE 
1102,7,13,3,,3,3,3,TRUE,3,2,6,3,4,5,TRUE,FALSE,FALSE 
1103,7,13,3,,3,3,3,TRUE,3,2,5,3,4,5,TRUE,FALSE,FALSE 
1104,7,13,3,3,,3,4,TRUE,3,2,5,,4,5,TRUE,FALSE,FALSE 
1105,7,13,3,,3,3,3,TRUE,3,2,9,3,4,5,TRUE,FALSE,FALSE 
1106,7,13,3,,3,3,3,TRUE,3,2,9,3,4,5,TRUE,FALSE,FALSE 
1107,7,14,2,,2,2,2,FALSE,,,,,,,,FALSE,FALSE 
1108,7,14,3,,3,3,3,TRUE,3,2,3,3,4,5,TRUE,TRUE,FALSE 
1109,7,14,3,,3,3,3,TRUE,3,3,3,3,4,5,TRUE,TRUE,FALSE 
1110,7,14,3,,3,3,3,TRUE,3,2,5,3,4,5,TRUE,TRUE,FALSE 
1111,7,14,3,,3,3,3,TRUE,3,3,5,3,4,5,TRUE,TRUE,FALSE 
1112,7,14,3,,3,3,3,TRUE,3,3,3,3,4,5,TRUE,TRUE,FALSE 
1113,7,14,3,,3,3,3,TRUE,3,2,3,3,4,5,TRUE,FALSE,FALSE 
1114,7,14,3,,3,3,3,TRUE,3,2,3,3,4,5,TRUE,FALSE,FALSE 
1115,7,14,3,,3,3,3,TRUE,3,3,3,3,4,5,TRUE,FALSE,FALSE 
1116,7,14,3,,3,3,3,TRUE,3,2,4,3,4,5,TRUE,FALSE,FALSE 
1117,7,14,4,,4,4,4,TRUE,4,2,4,,4,5,TRUE,FALSE,FALSE 
1118,7,14,4,,4,4,4,TRUE,4,2,4,,4,5,TRUE,FALSE,FALSE 
1119,7,14,3,,3,3,3,TRUE,3,2,4,3,4,5,TRUE,FALSE,FALSE 
1120,7,14,3,,3,3,3,TRUE,3,2,3,,4,5,TRUE,FALSE,FALSE 
1121,7,14,4,,4,4,4,TRUE,4,2,4,,4,5,TRUE,FALSE,FALSE 
1122,7,14,3,,3,3,3,TRUE,3,2,5,3,4,5,TRUE,FALSE,FALSE 
1123,7,14,3,,3,3,3,TRUE,3,2,5,3,4,5,TRUE,FALSE,FALSE 
1124,7,14,3,,3,3,3,TRUE,3,2,3,3,4,5,TRUE,FALSE,FALSE 
1125,7,14,3,,3,3,3,TRUE,3,2,5,3,4,5,TRUE,FALSE,FALSE 
1126,7,14,3,,3,3,3,TRUE,3,2,5,3,4,5,TRUE,FALSE,FALSE 
1127,7,14,4,,4,4,4,TRUE,4,3,4,,4,5,TRUE,FALSE,FALSE 
1128,7,14,3,,3,3,3,TRUE,3,2,6,3,4,5,TRUE,FALSE,FALSE 
1129,7,14,3,,3,3,3,TRUE,3,2,4,3,4,5,TRUE,FALSE,FALSE 
1130,7,14,3,,3,3,3,TRUE,3,3,5,3,4,5,TRUE,FALSE,FALSE 
1131,7,14,3,,3,3,3,TRUE,3,3,5,3,4,5,TRUE,FALSE,FALSE 
1132,7,14,3,,3,3,3,TRUE,3,2,5,3,4,5,TRUE,FALSE,FALSE 
1133,7,14,3,,3,3,3,TRUE,3,2,4,3,4,5,TRUE,FALSE,FALSE 
1134,7,14,3,,3,3,3,TRUE,3,2,6,3,4,5,TRUE,FALSE,FALSE 
1135,7,14,3,3,,3,4,TRUE,3,2,5,,4,5,TRUE,FALSE,FALSE 
1136,7,14,3,,3,3,3,TRUE,3,2,5,3,4,5,TRUE,FALSE,FALSE 
1137,7,14,3,,3,3,3,TRUE,3,2,6,3,4,5,TRUE,FALSE,FALSE 
1138,7,14,3,,3,3,3,TRUE,3,2,3,,4,5,TRUE,FALSE,FALSE 
1139,7,14,3,,3,3,3,TRUE,3,2,5,3,4,5,TRUE,FALSE,FALSE 
1140,7,14,2,,2,2,2,TRUE,2,2,8,3,4,5,FALSE,FALSE,FALSE 
1141,7,14,4,,4,4,4,TRUE,4,2,5,,4,5,TRUE,FALSE,FALSE 
1142,7,14,4,,4,4,4,TRUE,4,2,4,,4,5,TRUE,FALSE,FALSE 
1143,7,14,3,,3,3,3,TRUE,3,2,6,3,4,5,TRUE,FALSE,FALSE 
1144,7,14,3,,3,3,3,TRUE,3,2,3,,4,5,TRUE,FALSE,FALSE 
1145,7,14,4,,4,4,4,TRUE,4,2,5,,4,5,TRUE,FALSE,FALSE 
1146,7,14,3,3,,3,4,TRUE,3,2,5,,4,5,TRUE,FALSE,FALSE 
1147,7,14,3,,3,3,3,TRUE,3,2,5,3,4,5,TRUE,FALSE,FALSE 
1148,7,14,3,,3,3,3,TRUE,3,2,7,3,4,5,TRUE,FALSE,FALSE 
1149,7,14,3,,3,3,3,TRUE,3,2,6,3,4,5,TRUE,FALSE,FALSE 
1150,7,14,4,,4,4,4,TRUE,4,2,4,,4,5,TRUE,FALSE,FALSE 
1151,7,14,3,,3,3,3,TRUE,3,2,5,3,4,5,TRUE,FALSE,FALSE 
1152,7,14,3,,3,3,3,TRUE,3,2,8,3,4,5,TRUE,FALSE,FALSE 
1153,7,14,3,,3,3,3,TRUE,3,2,6,3,4,5,TRUE,FALSE,FALSE 
1154,7,14,4,,4,4,4,TRUE,4,2,5,,4,5,TRUE,FALSE,FALSE 
1155,7,14,3,,3,3,3,TRUE,3,2,6,3,4,5,TRUE,FALSE,FALSE 
1156,7,14,3,,3,3,3,TRUE,3,2,5,3,4,5,TRUE,FALSE,FALSE 
1157,7,14,3,,3,3,3,TRUE,3,2,6,3,4,5,TRUE,FALSE,FALSE 
1158,7,14,3,,3,3,3,TRUE,3,2,5,3,4,5,TRUE,FALSE,FALSE 
1159,7,14,3,,3,3,3,TRUE,3,2,5,3,4,5,TRUE,FALSE,FALSE 
1160,7,14,4,,4,4,4,TRUE,4,2,6,,4,5,TRUE,FALSE,FALSE 
1161,7,14,3,,3,3,3,TRUE,3,2,6,3,4,5,TRUE,FALSE,FALSE 
1162,7,14,3,,3,3,3,TRUE,3,2,4,3,4,5,TRUE,FALSE,FALSE 
1163,7,14,3,,3,3,3,TRUE,3,2,6,3,4,5,TRUE,FALSE,FALSE 
1164,7,14,2,,2,2,2,TRUE,2,2,4,3,4,5,FALSE,FALSE,FALSE 
1165,7,14,3,,3,3,3,TRUE,3,2,7,3,4,5,TRUE,FALSE,FALSE 
1166,7,14,3,,3,3,3,TRUE,3,2,5,3,4,5,TRUE,FALSE,FALSE 
1167,7,14,3,3,,3,4,TRUE,3,2,5,,4,5,TRUE,FALSE,FALSE 
1168,7,14,3,,3,3,3,TRUE,3,2,5,3,4,5,TRUE,FALSE,FALSE 
1169,7,14,3,,3,3,3,TRUE,3,2,9,3,4,5,TRUE,FALSE,FALSE 
1170,7,14,3,,3,3,3,TRUE,3,2,7,3,4,5,TRUE,FALSE,FALSE 
1171,7,14,2,,2,2,2,TRUE,2,2,6,3,4,5,FALSE,FALSE,FALSE 
1172,7,15,1,,1,1,1,FALSE,,,,,,,,FALSE,FALSE 
1173,7,15,3,,3,3,3,TRUE,3,2,3,3,4,5,TRUE,TRUE,FALSE 
1174,7,15,3,,3,3,3,TRUE,3,3,3,3,4,5,TRUE,TRUE,FALSE 
1175,7,15,3,,3,3,3,TRUE,3,2,3,3,4,5,TRUE,FALSE,FALSE 
1176,7,15,3,,3,3,3,TRUE,3,2,3,3,4,5,TRUE,FALSE,FALSE 
1177,7,15,3,,3,3,3,TRUE,3,3,3,3,4,5,TRUE,FALSE,FALSE 
1178,7,15,3,,3,3,3,TRUE,3,2,5,3,4,5,TRUE,FALSE,FALSE 
1179,7,15,3,,3,3,3,TRUE,3,2,5,3,4,5,TRUE,FALSE,FALSE 
1180,7,15,3,,3,3,3,TRUE,3,2,3,3,4,5,TRUE,FALSE,FALSE 
1181,7,15,3,,3,3,3,TRUE,3,2,4,3,4,5,TRUE,FALSE,FALSE 
1182,7,15,3,,3,3,3,TRUE,3,2,4,3,4,5,TRUE,FALSE,FALSE 
1183,7,15,3,,3,3,3,TRUE,3,2,6,3,4,5,TRUE,FALSE,FALSE 
1184,7,15,2,,2,2,2,TRUE,2,2,4,3,4,5,FALSE,FALSE,FALSE 
1185,7,15,3,,3,3,3,TRUE,3,2,4,3,4,5,TRUE,FALSE,FALSE 
1186,7,15,3,,3,3,3,TRUE,3,2,3,,4,5,TRUE,FALSE,FALSE 
1187,7,15,4,,4,4,4,TRUE,4,2,4,,4,5,TRUE,FALSE,FALSE 
1188,7,15,2,,2,2,2,TRUE,2,2,2,3,4,5,FALSE,FALSE,FALSE 
1189,7,15,3,,3,3,3,TRUE,3,2,5,3,4,5,TRUE,FALSE,FALSE 
1190,7,15,4,,4,4,4,TRUE,4,2,4,,4,5,TRUE,FALSE,FALSE 
1191,7,15,3,,3,3,3,TRUE,3,2,5,3,4,5,TRUE,FALSE,FALSE 
1192,7,15,3,,3,3,3,TRUE,3,2,4,3,4,5,TRUE,FALSE,FALSE 
1193,7,15,3,,3,3,3,TRUE,3,2,6,3,4,5,TRUE,FALSE,FALSE 
1194,7,15,3,,3,3,3,TRUE,3,2,4,3,4,5,TRUE,FALSE,FALSE 
1195,7,15,3,,3,3,3,TRUE,3,2,6,3,4,5,TRUE,FALSE,FALSE 
1196,7,15,3,,3,3,3,TRUE,3,2,4,3,4,5,TRUE,FALSE,FALSE 
1197,7,15,3,,3,3,3,TRUE,3,2,6,3,4,5,TRUE,FALSE,FALSE 
1198,7,15,3,,3,3,3,TRUE,3,2,4,3,4,5,TRUE,FALSE,FALSE 
1199,7,15,3,,3,3,3,TRUE,3,2,5,3,4,5,TRUE,FALSE,FALSE 
1200,7,15,3,,3,3,3,TRUE,3,2,5,3,4,5,TRUE,FALSE,FALSE 
1201,7,15,3,,3,3,3,TRUE,3,2,5,3,4,5,TRUE,FALSE,FALSE 
1202,7,15,3,,3,3,3,TRUE,3,2,6,3,4,5,TRUE,FALSE,FALSE 
1203,7,15,3,,3,3,3,TRUE,3,2,6,3,4,5,TRUE,FALSE,FALSE 
1204,7,15,3,,3,3,3,TRUE,3,2,5,3,4,5,TRUE,FALSE,FALSE 
1205,7,15,3,3,,3,4,TRUE,3,2,4,,4,5,TRUE,FALSE,FALSE 
1206,7,15,2,,2,2,2,TRUE,2,2,6,3,4,5,FALSE,FALSE,FALSE 
1207,7,15,3,,3,3,3,TRUE,3,2,5,3,4,5,TRUE,FALSE,FALSE 
1208,7,15,2,,2,2,2,TRUE,2,2,9,3,4,5,FALSE,FALSE,FALSE 
1209,7,15,3,,3,3,3,TRUE,3,2,5,3,4,5,TRUE,FALSE,FALSE 
1210,7,15,3,,3,3,3,TRUE,3,2,7,3,4,5,TRUE,FALSE,FALSE 
1211,7,15,2,,2,2,2,TRUE,2,2,4,3,4,5,FALSE,FALSE,FALSE 
1212,7,15,3,3,,3,4,TRUE,3,2,6,,4,5,TRUE,FALSE,FALSE 
1213,7,16,2,,2,2,2,TRUE,2,2,2,3,4,5,FALSE,TRUE,FALSE 
1214,7,16,3,,3,3,3,TRUE,3,2,3,3,4,5,TRUE,FALSE,FALSE 
1215,7,16,3,,3,3,3,TRUE,3,2,3,3,4,5,TRUE,FALSE,FALSE 
1216,7,16,2,,2,2,2,TRUE,2,2,4,3,4,5,FALSE,FALSE,FALSE 
1217,7,16,3,,3,3,3,TRUE,3,2,3,3,4,5,TRUE,FALSE,FALSE 
1218,7,16,3,,3,3,3,TRUE,3,2,3,3,4,5,TRUE,FALSE,FALSE 
1219,7,16,3,,3,3,3,TRUE,3,2,3,3,4,5,TRUE,FALSE,FALSE 
1220,7,16,3,,3,3,3,TRUE,3,2,5,3,4,5,TRUE,FALSE,FALSE 
1221,7,16,3,,3,3,3,TRUE,3,2,3,3,4,5,TRUE,FALSE,FALSE 
1222,7,16,3,,3,3,3,TRUE,3,2,4,3,4,5,TRUE,FALSE,FALSE 
1223,7,16,3,,3,3,3,TRUE,3,2,4,3,4,5,TRUE,FALSE,FALSE 
1224,7,16,3,,3,3,3,TRUE,3,2,6,3,4,5,TRUE,FALSE,FALSE 
1225,7,16,3,,3,3,3,TRUE,3,2,5,3,4,5,TRUE,FALSE,FALSE 
1226,7,16,2,,2,2,2,TRUE,2,2,4,3,4,5,FALSE,FALSE,FALSE 
1227,7,16,3,,3,3,3,TRUE,3,2,5,3,4,5,TRUE,FALSE,FALSE 
1228,7,16,3,,3,3,3,TRUE,3,2,5,3,4,5,TRUE,FALSE,FALSE 
1229,7,16,2,,2,2,2,TRUE,2,2,6,3,4,5,FALSE,FALSE,FALSE 
1230,7,16,2,,2,2,2,TRUE,2,2,4,3,4,5,FALSE,FALSE,FALSE 
1231,7,16,3,,3,3,3,TRUE,3,2,5,3,4,5,TRUE,FALSE,FALSE 
1232,7,16,3,,3,3,3,TRUE,3,2,5,3,4,5,TRUE,FALSE,FALSE 
1233,7,16,2,,2,2,2,TRUE,2,2,6,3,4,5,FALSE,FALSE,FALSE 
1234,7,17,2,,2,2,2,TRUE,2,2,2,3,4,5,FALSE,FALSE,FALSE 
1235,7,17,3,,3,3,3,TRUE,3,2,3,3,4,5,TRUE,FALSE,FALSE 
1236,7,17,3,,3,3,3,TRUE,3,2,3,3,4,5,TRUE,FALSE,FALSE 
1237,7,17,2,,2,2,2,TRUE,2,2,4,3,4,5,FALSE,FALSE,FALSE 
1238,7,17,2,,2,2,2,TRUE,2,2,2,3,4,5,FALSE,FALSE,FALSE 
1239,7,17,3,,3,3,3,TRUE,3,2,4,3,4,5,TRUE,FALSE,FALSE 
1240,7,17,2,,2,2,2,TRUE,2,2,6,3,4,5,FALSE,FALSE,FALSE 
1241,7,17,3,,3,3,3,TRUE,3,2,5,3,4,5,TRUE,FALSE,FALSE 
1242,7,17,2,,2,2,2,TRUE,2,2,4,3,4,5,FALSE,FALSE,FALSE 
1243,7,17,2,,2,2,2,TRUE,2,2,4,3,4,5,FALSE,FALSE,FALSE 
1244,7,18,2,,2,2,2,TRUE,2,2,2,3,4,5,FALSE,FALSE,FALSE 
1245,7,18,2,,2,2,2,TRUE,2,2,3,3,4,5,FALSE,FALSE,FALSE 
1246,7,18,3,,3,3,3,TRUE,3,2,3,3,4,5,TRUE,FALSE,FALSE 
1247,7,18,2,,2,2,2,TRUE,2,2,4,3,4,5,FALSE,FALSE,FALSE 
1248,7,18,2,,2,2,2,TRUE,2,2,4,3,4,5,FALSE,FALSE,FALSE 
1249,7,19,2,,2,2,2,TRUE,2,2,2,3,4,5,FALSE,FALSE,FALSE 
1250,7,19,2,,2,2,2,TRUE,2,2,4,3,4,5,FALSE,FALSE,FALSE 
1251,7,20,2,,2,2,2,TRUE,2,2,2,3,4,5,FALSE,FALSE,FALSE 
1252,7,21,1,,1,1,1,TRUE,1,1,1,3,4,5,FALSE,FALSE,FALSE 

